Wide companions to Hipparcos stars within 67 pc of the Sun

A catalog of common-proper-motion (CPM) companions to stars within 67 pc of the Sun is constructed based on the SUPERBLINK proper-motion survey. It contains 1392 CPM pairs with angular separations 30" < \rho < 1800", relative proper motion between the two components less than 25 mas/yr, magnitudes and colors of the secondaries consistent with those of dwarfs in the (M_V,V-J) diagram. In addition, we list 21 candidate white-dwarf CPM companions with separations under 300", about half of which should be physical. We estimate a 0.31 fraction of pairs with red-dwarf companions to be physical systems (about 425 objects), while the rest (mostly wide pairs) are chance alignments. For each candidate companion, the probability of a physical association is evaluated. The distribution of projected separations s of the physical pairs between 2 kAU and 64 kAU follows f(s) ~ s^{-1.5}, which decreases faster than \"Opik's law. We find that Solar-mass dwarfs have no less than 4.4% +/- 0.3% companions with separations larger than 2 kAU, or 3.8% +/- 0.3% per decade of orbital separation in the 2 to 16 kAU range. The distribution of mass ratio of those wide companions is approximately uniform in the 0.1<q<1.0 range, although we observe a dip at q=0.5 which, if confirmed, could be evidence of bimodal distribution of companion masses. New physical CPM companions to two exoplanet host stars are discovered.

==> catalog.dat <==
   159  I00020-0245      0.510909    -2.766169   0.040  -0.003    6.96    0.63    6.33    6.27    6.21    16.0     0.5  PLX1  1715.8    11.2   0.002  999999  I00002-0256      0.069661    -2.947790   0.045  -0.013   10.00    1.36    8.64    8.37    8.23    11.9     0.0  PHOT
   238  I00029-2002      0.739543   -20.045879   0.103   0.081    6.30    1.02    5.28    5.07    4.96    16.3     0.5  PLX1  1207.2    20.2   0.024  999999  I00032-1943      0.808330   -19.716831   0.086   0.070   15.46    4.09   11.37   10.79   10.52    18.4     0.0  PHOT
   277  I00034-3615      0.859494   -36.251194   0.071   0.005    7.00    0.67    6.33    6.23    6.15    15.2     0.5  PLX1  1470.3    17.0   0.010  999999  I00034-3550      0.868067   -35.842834   0.079   0.020    9.61    1.77    7.84    7.37    7.22    23.7     0.0  PHOT
   473  I00056+4548      1.420712    45.812103   0.879  -0.154    8.20    2.06    6.14    4.71    5.28    88.4     1.6  PLX1   328.2     9.5   0.744     428  I00051+4547      1.295195    45.786587   0.870  -0.151    9.95    3.25    6.70    6.10    5.85    88.9     1.4  PLX1
   493  I00059+1814      1.478141    18.235023  -0.151  -0.150    7.45    1.12    6.33    6.08    6.03    26.9     0.6  PLX1   573.0     3.2   0.758     495  I00059+1804      1.481153    18.075890  -0.150  -0.147    8.58    1.46    7.12    6.72    6.46    26.9     1.2  PLX1
   577  I00070+3252      1.752726    32.870110   0.177  -0.077    9.61    1.39    8.22    7.86    7.72    16.1     1.3  PLX1  1401.7     5.0   0.020  999999  I00061+3312      1.534962    33.214226   0.173  -0.074   16.16    3.99   12.17   11.63   11.37    11.9     0.0  PHOT
   599  I00072-4153      1.814071   -41.889565  -0.063   0.018    8.29    1.21    7.08    6.82    6.72    16.9     0.8  PLX1   653.1    16.1   0.020  999999  I00082-4154      2.055929   -41.911892  -0.049   0.010   11.76    2.00    9.76    9.18    9.06    11.0     0.0  PHOT
   682  I00084+0637      2.107265     6.616799   0.085  -0.003    7.66    1.24    6.42    6.15    6.12    25.6     0.7  PLX1  1776.1    11.7   0.000  999999  I00065+0645      1.630693     6.756144   0.096  -0.007   12.38    2.56    9.82    9.22    9.06    14.1     0.0  PHOT
   731  I00090+2739      2.262037    27.651575   0.223   0.147   11.65    2.23    9.42    8.78    8.66    23.5     2.9  PLX1    68.8    11.7   0.930  999999  I00089+2739      2.248174    27.666235   0.212   0.151   13.70    3.27   10.43    9.81    9.60    16.1     0.0  PHOT
   840  I00103-0514      2.578626    -5.248588   0.037  -0.029    5.95    1.94    4.01    3.38    3.37    17.1     0.5  PLX1  1561.7    12.1   0.013  999999  I00120-0513      3.013638    -5.225371   0.048  -0.024   14.82    3.82   11.00   10.41   10.16    18.2     0.0  PHOT
   867  I00106+1249      2.663029    12.820230   0.038  -0.017    8.53    1.12    7.41    7.14    7.14    15.2     1.0  PLX1  1574.9    13.0   0.000  999999  I00105+1223      2.632974    12.383732   0.050  -0.012   10.10    1.22    8.88    8.64    8.57     8.8     0.0  PHOT
   889  I00109+4806W     2.733578    48.110409   0.169   0.001    8.41    1.04    7.37    7.14    7.10    15.9     0.9  PLX1  1135.0     9.8   0.005  999999  I00118+4749      2.955513    47.832115   0.160  -0.003    9.96    1.25    8.71    8.43    8.35     9.9     0.0  PHOT
  1026  I00128+4605      3.200176    46.095402   0.093  -0.015    6.67    0.79    5.88    5.76    5.67    18.3     0.4  PLX1  1025.7    17.0   0.009  999999  I00143+4600      3.588639    46.002632   0.078  -0.023   14.72    3.49   11.23   10.60   10.40    13.0     0.0  PHOT
  1617  I00202+3655      5.056490    36.921089   0.191  -0.030   11.32    2.11    9.21    8.67    8.52    15.9     3.2  PLX1  1111.9    13.9   0.001  999999  I00191+3642      4.782027    36.704353   0.186  -0.043   17.42    4.27   13.15   12.51   12.23     9.1     0.0  PHOT
  2292  I00292-0554      7.317137    -5.910457  -0.113  -0.221    7.78    1.06    6.72    6.46    6.37    17.6     0.8  PLX1   839.3     6.7   0.307    2350  I00299-0545      7.499482    -5.763971  -0.107  -0.224    9.44    1.58    7.86    7.42    7.31    20.0     1.5  PLX1
  2305  I00293+4050      7.348092    40.841679  -0.018  -0.061    8.03    1.26    6.77    6.47    6.39    16.2     0.6  PLX1  1298.4     8.9   0.001  999999  I00282+4033      7.067741    40.550636  -0.010  -0.057   18.51    4.70   13.81   13.26   12.93     8.7     0.0  PHOT
  2414  I00307+4731      7.689847    47.529869   0.005  -0.056    7.82    1.23    6.59    6.27    6.20    20.3     0.9  PLX1   105.4     4.2   0.990  999999  I00306+4730      7.674621    47.502445   0.002  -0.053   10.95    2.10    8.85    8.27    8.16    17.5     0.0  PHOT
  2533  I00321-0510      8.034451    -5.178703   0.297  -0.027    8.54    1.54    7.00    6.57    6.48    21.7     1.4  PLX1   431.1     8.9   0.664  999999  I00320-0503      8.016537    -5.060302   0.305  -0.023   14.50    4.01   10.49    9.98    9.69    26.2     0.0  PHOT
  2717  I00345+6235      8.648253    62.590469   0.089  -0.003    8.12    1.01    7.11    6.87    6.83    15.9     0.8  PLX1   115.5     2.0   0.997  999999  I00346+6237      8.659613    62.622124   0.089  -0.001    9.01    1.33    7.68    7.41    7.34    17.7     0.0  PHOT
  2824  I00358+2914      8.967790    29.237810   0.103  -0.015    8.44    1.30    7.14    6.85    6.79    21.1     1.0  PLX1  1598.5    12.2   0.000  999999  I00374+2931      9.358915    29.521835   0.101  -0.027   16.03    3.92   12.11   11.52   11.32    11.7     0.0  PHOT
  2841  I00360-5943      9.003702   -59.717239   0.078  -0.018    6.95    0.72    6.23    6.06    6.02    17.6     0.4  PLX1  1371.4     5.4   0.006  999999  I00358-5920      8.951456   -59.337234   0.080  -0.013   12.18    2.21    9.97    9.43    9.32    11.1     0.0  PHOT
  2847  I00360+0709      9.015278     7.155979   0.061  -0.013    7.82    1.08    6.74    6.53    6.46    19.1     0.7  PLX1  1569.8    22.0   0.000  999999  I00355+0644      8.888576     6.738460   0.050   0.006   16.74    4.10   12.64   12.02   11.84    10.3     0.0  PHOT
  2847  I00360+0709      9.015278     7.155979   0.061  -0.013    7.82    1.08    6.74    6.53    6.46    19.1     0.7  PLX1  1586.6    19.4   0.006  999999  I00348+0728      8.701365     7.467997   0.042  -0.009   14.36    3.96   10.40    9.80    9.57    26.4     0.0  PHOT
  2888  I00366-4907      9.158154   -49.132305   0.385  -0.132    6.79    1.13    5.66    5.40    5.30    22.9     0.5  PLX1   329.8     3.2   0.942    2848  I00360-4907      9.018289   -49.128113   0.388  -0.133    8.40    1.39    7.01    6.69    6.56    22.6     1.0  PLX1
  2894  I00367+4849      9.180717    48.828289   0.060  -0.019    8.74    1.25    7.49    7.18    7.11    17.5     1.2  PLX1  1067.4    17.9   0.001  999999  I00349+4846      8.740259    48.767998   0.052  -0.003   18.00    4.58   13.42   12.87   12.62     9.7     0.0  PHOT
  3022  I00384+4259      9.621596    42.999943   0.189  -0.081    9.96    1.55    8.41    7.93    7.85    20.2     1.8  PLX1    53.3     7.3   0.974  999999  I00385+4259      9.638277    42.991577   0.191  -0.074   13.54    3.05   10.49    9.94    9.74    13.4     0.0  PHOT
  3186  I00405-4830     10.138496   -48.509094   0.216   0.042   11.10    2.43    8.67    8.10    7.91    18.0     2.2  PLX1   235.9    13.0   0.751  999999  I00405-4834     10.134046   -48.574562   0.211   0.054   11.59    2.32    9.27    8.58    8.47    16.1     0.0  PHOT
  3214  I00408+3106     10.219711    31.116606   0.143   0.040    7.64    0.90    6.74    6.53    6.51    16.1     0.7  PLX1   811.7     3.6   0.417  999999  I00417+3059     10.440312    30.993450   0.140   0.042   14.87    3.65   11.22   10.58   10.34    14.6     0.0  PHOT
  3267  I00415+6552     10.394259    65.868217   0.073  -0.059    7.00    1.08    5.92    5.68    5.61    21.4     0.4  PLX1   445.2    21.0   0.119  999999  I00424+6547     10.624789    65.788162   0.064  -0.040    9.15    1.32    7.83    7.53    7.41    16.3     0.0  PHOT
  3293  I00420+4041     10.505939    40.688255  -0.012  -0.063    7.08    0.96    6.12    5.92    5.88    20.0     0.6  PLX1  1754.0    18.2   0.000  999999  I00420+4012     10.517025    40.201118  -0.015  -0.045   14.45    3.42   11.03   10.38   10.20    13.5     0.0  PHOT
  3293  I00420+4041     10.505939    40.688255  -0.012  -0.063    7.08    0.96    6.12    5.92    5.88    20.0     0.6  PLX1   664.1    23.3   0.106  999999  I00422+4030     10.550602    40.506916  -0.029  -0.047   16.92    4.77   12.15   11.51   11.30    19.6     0.0  PHOT
  3414  I00434+4701     10.866961    47.024544  -0.024  -0.038    4.97    0.06    4.91    4.76    4.58    18.6     0.3  PLX1  1744.1    22.4   0.000  999999  I00454+4722     11.358946    47.374176  -0.020  -0.060   15.92    3.75   12.17   11.58   11.32    10.1     0.0  PHOT
  3493  I00446-1856     11.154752   -18.946747   0.271   0.183   10.74    2.76    7.98    7.32    7.12    31.8     2.5  PLX1    35.1    19.2   0.992  999999  I00445-1857     11.145816   -18.951616   0.252   0.180   15.90    4.63   11.27   10.72   10.43    26.9     0.0  PHOT
  3587  I00457+6629     11.448362    66.492729  -0.008  -0.047    7.59    1.20    6.39    6.12    6.03    20.5     0.8  PLX1   768.5    13.0   0.007  999999  I00477+6635S    11.932441    66.583794  -0.009  -0.060   14.30    3.26   11.04   10.44   10.31    12.1     0.0  PHOT
  3587  I00457+6629     11.448362    66.492729  -0.008  -0.047    7.59    1.20    6.39    6.12    6.03    20.5     0.8  PLX1  1538.6    12.0   0.000  999999  I00497+6639     12.440213    66.654480   0.004  -0.046   16.77    4.16   12.61   11.96   11.75    10.8     0.0  PHOT
  3724  I00478+0601     11.951984     6.031913   0.055  -0.034   11.73    2.83    8.90    8.22    8.01    19.3     3.7  PLX1  1649.0    10.6   0.011  999999  I00463+0545     11.581268     5.760325   0.048  -0.026    9.36    1.75    7.61    7.14    7.03    26.0     0.0  PHOT
  3724  I00478+0601     11.951984     6.031913   0.055  -0.034   11.73    2.83    8.90    8.22    8.01    19.3     3.7  PLX1  1674.4    23.7   0.000  999999  I00469+0537     11.735700     5.619620   0.044  -0.013   18.43    4.77   13.66   12.98   12.76     9.8     0.0  PHOT
  3724  I00478+0601     11.951984     6.031913   0.055  -0.034   11.73    2.83    8.90    8.22    8.01    19.3     3.7  PLX1  1634.0    12.1   0.009  999999  I00491+0620     12.281515     6.345959   0.050  -0.023   16.70    5.03   11.67   11.07   10.80    28.5     0.0  PHOT
  3773  I00484-1839     12.123102   -18.663446  -0.029  -0.034    9.62    1.27    8.35    8.03    7.94    15.3     1.1  PLX1  1440.2    24.2   0.003  999999  I00477-1901     11.933845   -19.021265  -0.041  -0.013   18.70    5.11   13.59   12.97   12.68    12.2     0.0  PHOT
  3773  I00484-1839     12.123102   -18.663446  -0.029  -0.034    9.62    1.27    8.35    8.03    7.94    15.3     1.1  PLX1  1567.4    14.9   0.005  999999  I00466-1844     11.671247   -18.743835  -0.034  -0.048   19.14    5.43   13.71   13.14   12.84    13.1     0.0  PHOT
  3781  I00485-7455     12.147545   -74.923431   0.132  -0.034    5.24    2.42    2.82    2.20    2.04    15.4     0.2  PLX1  1708.2    19.3   0.001  999999  I00475-7427     11.896688   -74.453705   0.150  -0.041   16.72    4.17   12.55   12.03   11.76    11.2     0.0  PHOT
  3795  I00487+1841     12.186716    18.685528  -0.015  -0.051    7.67    1.25    6.42    6.16    6.13    15.6     0.9  PLX1   152.3     2.2   0.993  999999  I00488+1839     12.216051    18.653631  -0.017  -0.052   10.83    2.15    8.68    8.09    7.93    19.4     0.0  PHOT
  3859  I00495+3812     12.390508    38.204998   0.090   0.013    8.09    1.10    6.99    6.83    6.76    18.0     0.7  PLX1  1419.5    23.3   0.000  999999  I00498+3835     12.471197    38.594173   0.067   0.017   13.53    2.82   10.71   10.07    9.93    10.7     0.0  PHOT
  3924  I00504-6404     12.601295   -64.067780   0.090   0.013    8.05    1.11    6.94    6.71    6.62    18.8     0.6  PLX1  1024.5    20.1   0.002  999999  I00479-6358     11.993641   -63.968376   0.110   0.015   10.87    1.64    9.23    8.80    8.69    11.7     0.0  PHOT
  3930  I00504+5930     12.614525    59.502361   0.161  -0.161   10.15    1.93    8.22    7.72    7.61    22.6     1.7  PLX1   411.7    11.2   0.609  999999  I00503+5923N    12.589037    59.388737   0.151  -0.156   14.09    3.82   10.27    9.69    9.47    25.4     0.0  PHOT
  4010  I00514-4335     12.861540   -43.590607   0.064   0.023    9.85    1.73    8.12    7.68    7.59    20.2     1.5  PLX1   461.6    11.4   0.089  999999  I00510-4329     12.753268   -43.489250   0.057   0.032   18.34    5.02   13.32   12.65   12.37    13.3     0.0  PHOT
  4166  I00532+1908     13.309041    19.146667   0.261  -0.067    9.53    1.58    7.95    7.52    7.42    16.9     1.6  PLX1    81.3     9.2   0.708  999999  I00531+1908E    13.289747    19.133345   0.268  -0.061   15.40    3.50   11.90   11.23   10.99     9.6     0.0  PHOT
  4288  I00549+2337     13.742029    23.628405   0.136  -0.030    5.69    1.81    3.88    3.42    3.21    26.3     0.7  PLX1  1407.0    19.1   0.000  999999  I00562+2322     14.072065    23.380756   0.134  -0.049   10.92    1.87    9.05    8.52    8.40    14.2     0.0  PHOT
  4423  I00566+1757     14.167575    17.959833   0.099  -0.042    8.40    1.18    7.22    7.00    6.93    15.8     1.2  PLX1  1309.3    13.6   0.001  999999  I00571+1818     14.286931    18.305347   0.086  -0.046   12.21    1.98   10.23    9.74    9.65     8.7     0.0  PHOT
  4446  I00569+6846     14.229856    68.775658   0.111  -0.036    6.43    0.80    5.63    5.47    5.38    15.4     0.7  PLX1  1483.9    23.1   0.000  999999  I00544+6907     13.609411    69.123558   0.088  -0.038   18.38    4.67   13.71   13.18   12.91     9.0     0.0  PHOT
  4552  I00582+3357     14.559249    33.950882   0.035  -0.072    6.09    1.61    4.48    3.88    3.83    17.7     0.4  PLX1  1606.9    23.4   0.000  999999  I00565+3413     14.138854    34.230923   0.057  -0.064   17.86    4.68   13.18   12.55   12.27    11.5     0.0  PHOT
  4582  I00587+0412     14.676843     4.205794   0.047   0.001    7.63    1.01    6.62    6.41    6.38    17.1     0.6  PLX1  1020.1    20.2   0.000  999999  I00589+0428N    14.747943     4.480138   0.064  -0.010   12.01    1.87   10.14    9.64    9.50     8.6     0.0  PHOT
  4872  I01026+6220     15.661725    62.345036   0.730   0.089    9.56    3.33    6.23    5.58    5.37   100.4     1.5  PLX1   294.9     7.3   0.875  999999  I01033+6221     15.832594    62.365498   0.737   0.087   13.64    5.03    8.61    8.01    7.72   116.8     0.0  PHOT
  4878  I01027+0907     15.677675     9.132949   0.065  -0.025    6.88    0.95    5.92    5.71    5.65    17.6     0.4  PLX1  1733.6    21.0   0.000  999999  I01010+0923     15.264184     9.388821   0.046  -0.016   16.34    3.93   12.41   11.81   11.60    10.2     0.0  PHOT
  4989  I01039+4851     15.989342    48.861336   0.114  -0.048    7.22    0.91    6.31    6.13    6.06    15.7     0.5  PLX1  1182.3    14.3   0.004  999999  I01019+4848     15.495880    48.813625   0.117  -0.062   18.13    4.69   13.44   12.90   12.60    10.3     0.0  PHOT
  5081  I01050+1456     16.272316    14.946132   0.007   0.054    5.68    0.95    4.73    4.90    4.54    18.3     0.3  PLX1   167.3    12.2   0.932  999999  I01050+1459     16.265656    14.992164   0.005   0.042   15.68    4.37   11.31   10.74   10.48    22.5     0.0  PHOT
  5141  I01058+0454W    16.455156     4.908381   0.026  -0.120    6.39    0.76    5.63    5.41    5.30    24.6     0.8  PLX1    33.0     6.1   0.998    5144  I01058+0454E    16.464310     4.909426   0.027  -0.126    7.26    0.92    6.34    6.05    6.03    23.3     0.6  PLX1
  5176  I01062+1315     16.552607    13.252754   0.165  -0.014    8.15    1.26    6.89    6.64    6.57    19.6     0.8  PLX1  1658.9    13.4   0.000  999999  I01043+1322     16.094202    13.368675   0.177  -0.008   17.52    4.41   13.11   12.53   12.31    10.1     0.0  PHOT
  5186  I01063+6245     16.595058    62.761387   0.101  -0.033    6.55    0.48    6.07    6.03    5.98    15.4     0.5  PLX1  1572.4    24.0   0.004  999999  I01029+6234     15.741117    62.571526   0.102  -0.009   14.75    3.60   11.15   10.56   10.24    14.5     0.0  PHOT
  5207  I01066+1353     16.652176    13.884609   0.052  -0.040    7.27    0.90    6.37    6.23    6.18    16.7     0.6  PLX1   841.9    22.5   0.001  999999  I01063+1339     16.589870    13.658710   0.040  -0.059   19.56    5.21   14.35   13.74   13.45     8.9     0.0  PHOT
  5207  I01066+1353     16.652176    13.884609   0.052  -0.040    7.27    0.90    6.37    6.23    6.18    16.7     0.6  PLX1   555.7    21.6   0.008  999999  I01071+1358     16.778122    13.978831   0.040  -0.022   18.41    4.76   13.65   13.05   12.79     9.8     0.0  PHOT
  5207  I01066+1353     16.652176    13.884609   0.052  -0.040    7.27    0.90    6.37    6.23    6.18    16.7     0.6  PLX1   858.2     8.1   0.024  999999  I01067+1338N    16.690014    13.649069   0.053  -0.032   11.67    1.95    9.72    9.28    9.15    10.9     0.0  PHOT
  5245  I01070-0035     16.768730    -0.592114  -0.041  -0.037    9.07    1.69    7.38    6.93    6.85    19.1     1.2  PLX1   521.1    20.6   0.004  999999  I01074-0028E    16.863461    -0.482680  -0.054  -0.021   11.61    1.84    9.77    9.32    9.18    10.1     0.0  PHOT
  5253  I01071-0143S    16.795811    -1.732112   0.078  -0.012    7.43    1.22    6.21    6.01    5.93    20.5     0.9  PLX1  1551.0    24.4   0.000  999999  I01076-0208S    16.914562    -2.146266   0.070   0.011   19.11    5.19   13.92   13.28   13.00    10.8     0.0  PHOT
  5579  I01115+3231     17.892296    32.521927   0.191  -0.011   10.49    2.21    8.28    7.70    7.60    28.6     2.1  PLX1   774.6    23.7   0.007  999999  I01115+3218     17.887154    32.306812   0.170   0.000   11.02    2.19    8.83    8.25    8.10    18.5     0.0  PHOT
  5663  I01127-2514     18.192196   -25.235582   0.127   0.020    9.70    2.50    7.20    6.59    6.41    44.1     1.4  PLX1  1693.1    24.0   0.000  999999  I01129-2446     18.247772   -24.767971   0.151   0.019   14.48    3.96   10.52    9.92    9.62    25.0     0.0  PHOT
  5799  I01144-0755     18.600149    -7.922864   0.124   0.278    5.14    0.74    4.40    4.02    4.06    42.8     0.3  PLX1    49.1     6.1   0.995  999999  I01143-0754     18.593464    -7.910929   0.123   0.272    7.77    1.37    6.40    6.02    5.88    30.9     8.6  PLX4
  5944  I01164+4256     19.121889    42.939423  -0.112  -0.030    6.66    1.15    5.51    5.26    5.18    43.1     0.4  PLX1   445.5    15.0   0.015  999999  I01168+4302     19.218866    43.040791  -0.111  -0.015   17.35    5.17   12.18   11.61   11.28    23.9     0.0  PHOT
  6001  I01171+0930     19.297478     9.501021   0.052  -0.031   11.83    2.38    9.45    8.84    8.70    15.2     2.4  PLX1  1677.3    21.3   0.000  999999  I01174+0902     19.362665     9.039555   0.038  -0.047   16.01    3.66   12.35   11.78   11.60     8.7     0.0  PHOT
  6001  I01171+0930     19.297478     9.501021   0.052  -0.031   11.83    2.38    9.45    8.84    8.70    15.2     2.4  PLX1  1128.5    18.4   0.001  999999  I01163+0943     19.076355     9.726314   0.043  -0.047   17.16    4.09   13.07   12.46   12.21     8.4     0.0  PHOT
  6241  I01200+4158     20.020451    41.970528   0.012  -0.058    6.98    0.71    6.27    6.16    6.12    15.8     0.9  PLX1  1029.1    17.5   0.005  999999  I01211+4145     20.276548    41.757305   0.019  -0.042   17.48    4.43   13.05   12.38   12.15    10.5     0.0  PHOT
  6271  I01204-5720     20.116379   -57.338531   0.175   0.089    7.00    0.98    6.02    5.74    5.69    20.3     0.6  PLX1  1345.6    13.2   0.002  999999  I01226-5734     20.653032   -57.574833   0.162   0.087   17.70    4.74   12.96   12.44   12.13    13.2     0.0  PHOT
  6278  I01205+3819     20.137306    38.333038   0.016  -0.048   10.62    2.11    8.51    7.95    7.83    21.4     2.5  PLX1   796.2     8.6   0.003  999999  I01195+3814     19.876411    38.249729   0.009  -0.053   19.62    5.48   14.14   13.54   13.24    11.0     0.0  PHOT
  6456  I01230-1257E    20.760931   -12.966065   0.463  -0.026    7.85    1.46    6.39    6.02    5.92    32.8     0.8  PLX1    40.6    10.2   0.997  999999  I01230-1257W    20.752514   -12.958308   0.461  -0.036   10.39    2.90    7.49    6.84    6.66    49.0     0.0  PHOT
  6486  I01233+5808     20.839209    58.143009   0.132  -0.091    6.36    0.84    5.52    5.34    5.30    17.0     0.5  PLX1  1170.6    21.5   0.021  999999  I01244+5751     21.112957    57.851704   0.112  -0.099    8.65    1.46    7.19    6.82    6.75    26.4     0.0  PHOT
  6514  I01236+3742     20.919230    37.714939   0.080  -0.020    5.62    0.56    5.06    4.99    4.97    15.7     0.3  PLX1  1612.8    20.2   0.000  999999  I01228+3807     20.708654    38.131195   0.060  -0.023   12.48    2.11   10.37   10.02    9.93     8.7     0.0  PHOT
  6570  I01244+0826     21.104942     8.437258   0.057  -0.041   12.26    1.66   10.60   10.15   10.06    16.6     5.0  PLX1  1269.9    12.2   0.003  999999  I01233+0812     20.834339     8.207683   0.050  -0.031   14.72    3.31   11.41   10.89   10.65    10.5     0.0  PHOT
  6570  I01244+0826     21.104942     8.437258   0.057  -0.041   12.26    1.66   10.60   10.15   10.06    16.6     5.0  PLX1  1742.8    17.3   0.002  999999  I01233+0850     20.838190     8.843315   0.054  -0.024   14.36    3.46   10.90   10.28   10.07    14.8     0.0  PHOT
  6668  I01255+3133     21.392794    31.550421   0.154  -0.048    8.02    1.09    6.93    6.68    6.61    15.6     1.0  PLX1    56.7     3.2   0.999    6675  I01256+3132     21.410599    31.546171   0.155  -0.051    8.03    1.19    6.84    6.57    6.48    16.5     0.7  PLX1
  6692  I01259+6807     21.483418    68.130013   0.075   0.028    4.84    1.77    3.07    2.57    2.32    16.7     0.2  PLX1   467.0    12.2   0.018  999999  I01247+6803     21.181400    68.065948   0.065   0.021   18.21    4.63   13.58   13.00   12.71     9.3     0.0  PHOT
  6694  I01259+1314     21.488913    13.248208   0.019  -0.055   10.95    2.57    8.38    7.82    7.60    17.1     3.8  PLX1   946.3    17.0   0.025  999999  I01259+1259     21.478630    12.985540   0.030  -0.042   15.18    3.72   11.46   10.82   10.61    13.7     0.0  PHOT
  6694  I01259+1314     21.488913    13.248208   0.019  -0.055   10.95    2.57    8.38    7.82    7.60    17.1     3.8  PLX1   302.5     3.2   0.926  999999  I01256+1312     21.409271    13.215834   0.018  -0.058   16.14    4.23   11.91   11.31   11.03    15.6     0.0  PHOT
  6694  I01259+1314     21.488913    13.248208   0.019  -0.055   10.95    2.57    8.38    7.82    7.60    17.1     3.8  PLX1   139.4     4.1   0.981  999999  I01260+1312     21.500843    13.211275   0.020  -0.051    9.38    1.32    8.06    7.80    7.68    14.7     0.0  PHOT
  6711  I01263+4327     21.577862    43.457748   0.108  -0.059    6.03    1.07    4.97    4.75    4.72    24.0     0.4  PLX1   518.0    20.6   0.007  999999  I01269+4323     21.748743    43.384815   0.118  -0.077   17.44    4.64   12.80   12.18   11.97    13.4     0.0  PHOT
  6752  I01268+3729     21.724182    37.492210  -0.014  -0.082    7.58    1.04    6.54    6.35    6.29    18.7     0.6  PLX1   256.9     3.2   0.965  999999  I01265+3728     21.638332    37.471016  -0.011  -0.083    9.04    1.39    7.65    7.33    7.27    19.5     0.0  PHOT
  6772  I01270-5157     21.773996   -51.965786   0.295   0.075    8.09    1.07    7.02    6.74    6.66    16.6     0.8  PLX1   389.1     1.0   0.944    6804  I01275-5202     21.893854   -52.044697   0.295   0.074   10.89    1.92    8.97    8.39    8.29    16.2     2.2  PLX1
  6847  I01280-1715W    22.021152   -17.262869   0.046   0.007    9.36    1.18    8.18    7.88    7.75    17.8     5.4  PLX1  1572.9    11.4   0.012  999999  I01297-1705     22.439756   -17.086517   0.043   0.018   17.55    5.45   12.10   11.44   11.32    27.8     0.0  PHOT
  6849  I01280-1715E    22.024359   -17.261547   0.044   0.003    7.41    0.68    6.73    6.59    6.52    17.4     1.8  PLX1  1560.9    15.0   0.009  999999  I01297-1705     22.439756   -17.086517   0.043   0.018   17.55    5.45   12.10   11.44   11.32    27.8     0.0  PHOT
  6943  I01294+4216     22.360182    42.281910   0.137  -0.062    7.18    0.92    6.26    6.09    6.03    21.3     0.5  PLX1  1292.0    17.0   0.001  999999  I01278+4204     21.972813    42.067165   0.129  -0.077   15.17    3.62   11.55   10.88   10.68    12.3     0.0  PHOT
  7158  I01322-1833W    23.067627   -18.566154   0.041  -0.050    8.66    1.30    7.36    7.03    6.96    20.5     3.0  PLX1   430.3     4.1   0.056  999999  I01327-1835     23.192194   -18.584709   0.045  -0.051   17.90    4.63   13.27   12.68   12.40    10.7     0.0  PHOT
  7240  I01332-3814     23.321438   -38.245014  -0.031  -0.038    8.27    1.11    7.16    6.89    6.80    17.4     0.9  PLX1   893.2    10.0   0.002  999999  I01331-3829     23.290222   -38.491924  -0.037  -0.030   11.59    1.73    9.86    9.36    9.29     9.1     0.0  PHOT
  7338  I01345+7803     23.627234    78.062950  -0.066   0.104   10.64    2.36    8.28    7.68    7.53    26.5     1.5  PLX1    62.0    12.0   0.992  999999  I01344+7804     23.613243    78.079926  -0.057   0.096   13.67    3.73    9.94    9.37    9.17    27.8     0.0  PHOT
  7570  I01375+2301     24.382759    23.032686   0.182  -0.134   10.36    1.95    8.41    7.90    7.79    16.7     2.1  PLX1   543.1    18.7   0.008  999999  I01374+2310     24.371113    23.183157   0.177  -0.116   10.68    1.41    9.27    8.90    8.81     9.5     0.0  PHOT
  7819  I01405+0845     25.145529     8.760778   0.068   0.005    6.39    0.82    5.57    5.38    5.30    18.3     1.0  PLX1  1632.6    20.0   0.000  999999  I01390+0830     24.768753     8.502289   0.056  -0.011   10.18    1.28    8.90    8.55    8.48     9.5     0.0  PHOT
  7852  I01409-0524     25.244879    -5.403613  -0.069  -0.028    8.56    1.32    7.24    6.91    6.79    19.2     1.2  PLX1   125.5    20.2   0.930  999999  I01410-0522     25.262955    -5.373745  -0.050  -0.021   12.10    2.88    9.22    8.58    8.38    21.9     0.0  PHOT
  8033  I01431+1026     25.794758    10.449384   0.038  -0.046   11.01    2.02    8.99    8.45    8.34    17.2     1.9  PLX1  1267.2    10.2   0.041  999999  I01435+1006     25.895750    10.111685   0.036  -0.056    9.92    2.08    7.84    7.35    7.18    27.6     0.0  PHOT
  8033  I01431+1026     25.794758    10.449384   0.038  -0.046   11.01    2.02    8.99    8.45    8.34    17.2     1.9  PLX1   318.9    19.0   0.009  999999  I01435+1028     25.882137    10.470934   0.044  -0.028    9.24    0.99    8.25    8.06    8.01     8.7     0.0  PHOT
  8033  I01431+1026     25.794758    10.449384   0.038  -0.046   11.01    2.02    8.99    8.45    8.34    17.2     1.9  PLX1  1180.5    20.0   0.006  999999  I01445+1024N    26.126331    10.414639   0.058  -0.046   10.35    1.49    8.86    8.51    8.46    12.7     0.0  PHOT
  8038  I01432-2136     25.809050   -21.615692   0.057  -0.005   10.33    2.57    7.76    7.18    6.98    30.9     5.2  PLX1  1509.8    17.0   0.000  999999  I01417-2152     25.447044   -21.866716   0.040  -0.006   16.50    4.38   12.12   11.53   11.22    15.6     0.0  PHOT
  8109  I01442+5453     26.058661    54.886448  -0.050  -0.015    7.34    1.16    6.18    5.92    5.88    22.6     0.6  PLX1  1257.8     7.1   0.001  999999  I01431+5434     25.779135    54.576878  -0.049  -0.008    9.55    1.25    8.30    8.00    7.94    12.0     0.0  PHOT
  8128  I01444-3350     26.120556   -33.842667   0.095  -0.075    8.81    1.28    7.53    7.18    7.16    20.6     1.0  PLX1   744.6    16.0   0.034  999999  I01436-3343     25.916874   -33.724022   0.096  -0.059   19.82    5.95   13.87   13.26   13.01    15.1     0.0  PHOT
  8161  I01449-0103E    26.246286    -1.058546   0.206  -0.056    9.77    1.48    8.29    7.90    7.81    17.6     1.5  PLX1    41.4    13.0   0.990  999999  I01449-0103W    26.237562    -1.051062   0.213  -0.045   14.49    3.46   11.03   10.48   10.23    13.9     0.0  PHOT
  8370  I01478+4613     26.950066    46.229748   0.014  -0.057    6.37    0.91    5.46    5.31    5.26    17.0     0.4  PLX1   302.6    24.2   0.124  999999  I01476+4608     26.917936    46.148689   0.036  -0.047   16.12    3.95   12.17   11.56   11.35    11.6     0.0  PHOT
  8370  I01478+4613     26.950066    46.229748   0.014  -0.057    6.37    0.91    5.46    5.31    5.26    17.0     0.4  PLX1  1007.1    11.4   0.064  999999  I01476+4557     26.912655    45.951210   0.003  -0.054   16.66    4.45   12.21   11.61   11.38    15.6     0.0  PHOT
  8476  I01492+3526     27.317268    35.440384   0.052  -0.098    8.22    1.29    6.93    6.66    6.61    17.7     0.9  PLX1   825.6    16.1   0.005  999999  I01501+3518     27.549305    35.310547   0.036  -0.096   17.22    4.33   12.89   12.25   11.99    10.6     0.0  PHOT
  8766  I01528+2009     28.201349    20.152603   0.113  -0.083   10.09    1.59    8.50    8.05    7.95    17.9     1.5  PLX1   828.4    14.1   0.007  999999  I01533+1957     28.337475    19.961229   0.127  -0.085   16.15    3.91   12.24   11.63   11.39    10.9     0.0  PHOT
  8770  I01528-1930     28.210562   -19.506979   0.023  -0.098    7.58    1.07    6.51    6.26    6.17    19.3     0.6  PLX1  1657.4    10.3   0.004  999999  I01510-1921     27.750570   -19.353346   0.014  -0.103   17.99    5.04   12.95   12.38   12.13    15.9     0.0  PHOT
  8775  I01528+0449     28.213760     4.832708   0.110  -0.025   11.48    2.41    9.07    8.49    8.36    22.4     4.0  PLX1  1719.7    20.6   0.001  999999  I01511+0501     27.775360     5.026308   0.094  -0.012   14.48    3.64   10.84   10.24    9.99    17.2     0.0  PHOT
  8887  I01544+1021     28.602375    10.361282   0.107  -0.043    8.15    1.22    6.93    6.66    6.56    17.1     0.8  PLX1  1067.0    14.2   0.001  999999  I01551+1007     28.782745    10.123873   0.096  -0.034   18.50    4.75   13.75   13.22   12.97     9.3     0.0  PHOT
  9016  I01560+1217     29.014969    12.289239   0.061  -0.023    8.43    1.17    7.26    7.00    6.93    17.7     1.4  PLX1  1239.1     8.5   0.003  999999  I01559+1237     28.979475    12.631688   0.053  -0.020   10.83    1.52    9.31    8.95    8.84    10.6     0.0  PHOT
  9016  I01560+1217     29.014969    12.289239   0.061  -0.023    8.43    1.17    7.26    7.00    6.93    17.7     1.4  PLX1   569.5    14.6   0.025  999999  I01564+1224     29.114996    12.413621   0.047  -0.027   10.69    1.50    9.19    8.80    8.72    11.1     0.0  PHOT
  9059  I01566+4354     29.159548    43.912769  -0.201  -0.103    9.62    1.76    7.86    7.36    7.33    21.1     1.5  PLX1    96.0     3.0   0.996  999999  I01566+4353     29.154484    43.886349  -0.201  -0.100   19.69    6.24   13.45   12.88   12.59    20.6     0.0  PHOT
  9073  I01567+2303     29.196930    23.051132  -0.084  -0.018    7.93    1.36    6.57    6.28    6.19    31.4     0.7  PLX1    59.4     3.6   0.997  999999  I01568+2302     29.209009    23.038939  -0.082  -0.015   10.98    2.52    8.46    7.82    7.62    25.9     0.0  PHOT
  9480  I02019+7054     30.489326    70.907066  -0.064   0.009    4.65    0.30    4.35    4.12    4.25    28.4     0.4  PLX1  1732.7    18.1   0.000  999999  I01592+7029     29.803040    70.483871  -0.066   0.027   15.79    4.25   11.54   10.95   10.67    18.8     0.0  PHOT
  9774  I02056-2422En   31.422911   -24.376030   0.420  -0.057    8.55    1.66    6.89    6.44    6.35    21.4     1.4  PLX1    56.5     7.1   0.997    9769  I02056-2422W    31.406097   -24.379477   0.413  -0.056    8.95    1.43    7.52    7.14    7.07    22.8     1.3  PLX1
  9911  I02075-0037     31.892838    -0.617371  -0.250  -0.344    6.88    1.12    5.76    5.47    5.39    27.1     0.6  PLX1    79.2     7.1   0.992  999999  I02075-0035     31.884592    -0.596989  -0.249  -0.351   10.46    2.30    8.16    7.54    7.39    26.6     0.0  PHOT
 10079  I02096+4251     32.409782    42.858078   0.139  -0.100    7.32    0.88    6.44    6.25    6.15    20.0     0.7  PLX1   896.4     4.1   0.351  999999  I02100+4305     32.507305    43.096596   0.143  -0.101   16.07    4.38   11.69   11.08   10.83    19.0     0.0  PHOT
 10272  I02122+2357     33.064194    23.958227   0.127  -0.160    7.71    1.51    6.20    5.83    5.73    27.3     1.2  PLX1   252.6    10.2   0.394  999999  I02125+2356     33.139336    23.943773   0.125  -0.150   16.33    4.46   11.87   11.26   10.99    18.4     0.0  PHOT
 10278  I02123-4648     33.086174   -46.816383  -0.029  -0.067    7.95    1.22    6.73    6.48    6.38    22.6     0.7  PLX1   755.8    19.8   0.118  999999  I02132-4657     33.301731   -46.965786  -0.014  -0.080   17.41    5.36   12.05   11.46   11.13    27.4     0.0  PHOT
 10321  I02129+4040     33.229183    40.668362   0.057  -0.099    7.28    1.34    5.94    5.65    5.57    37.3     0.5  PLX1   615.2     3.2   0.734   10339  I02132+4030     33.305569    40.507587   0.058  -0.096    7.44    1.37    6.07    5.75    5.66    38.2     0.6  PLX1
 10403  I02140+4729     33.510250    47.484257  -0.077  -0.053    7.21    2.00    5.21    5.08    4.98    25.3     0.7  PLX1  1334.4     9.9   0.037  999999  I02118+4728     32.962017    47.474991  -0.084  -0.060   19.83    6.99   12.84   12.19   11.82    37.2     0.0  PHOT
 10492  I02152-2316     33.817535   -23.281363   0.068   0.016    8.16    1.30    6.86    6.57    6.46    22.6     0.9  PLX1  1377.1    19.1   0.001  999999  I02159-2255     33.986610   -22.931767   0.081   0.030    9.39    1.32    8.07    7.76    7.69    14.6     0.0  PHOT
 10621  I02167-6323     34.184441   -63.392475   0.018   0.059    7.83    0.98    6.85    6.63    6.56    16.9     0.5  PLX1   836.8     8.1   0.027   10754  I02183-6314     34.586079   -63.245239   0.026   0.060    8.94    1.05    7.89    7.61    7.57    12.0     0.8  PLX1
 10682  I02174+2708S    34.360558    27.137304   0.200  -0.260   10.93    2.07    8.86    8.37    8.23    16.8     2.3  PLX1    82.3    11.2   0.970  999999  I02174+2706     34.361744    27.114470   0.190  -0.255   16.53    4.29   12.24   11.69   11.44    13.9     0.0  PHOT
 10710  I02179+1940     34.481407    19.680601   0.089  -0.031    8.90    1.18    7.72    7.41    7.33    15.9     1.2  PLX1   932.9    19.2   0.046  999999  I02189+1936     34.746994    19.612696   0.101  -0.016   17.63    4.83   12.80   12.23   11.93    15.1     0.0  PHOT
 10890  I02201+5057     35.037380    50.958099   0.025  -0.039    6.70    1.04    5.66    5.45    5.44    15.9     0.6  PLX1   653.5     5.1   0.572  999999  I02195+5047     34.899040    50.799004   0.026  -0.034   16.10    4.30   11.80   11.24   11.00    17.2     0.0  PHOT
 10915  I02205-0622     35.128292    -6.378969  -0.015  -0.045    7.96    0.98    6.98    6.77    6.71    16.7     0.9  PLX1   719.6    15.8   0.007  999999  I02198-0616     34.961239    -6.267709   0.000  -0.050   15.29    3.49   11.80   11.27   11.08    10.0     0.0  PHOT
 10961  I02212+5430     35.304001    54.510082   0.042  -0.003    6.93    0.86    6.07    5.79    5.77    16.2     0.5  PLX1  1751.2    14.6   0.000  999999  I02179+5439     34.500000    54.652439   0.038  -0.017   17.88    4.42   13.46   12.81   12.55     8.6     0.0  PHOT
 10961  I02212+5430     35.304001    54.510082   0.042  -0.003    6.93    0.86    6.07    5.79    5.77    16.2     0.5  PLX1  1734.5    24.1   0.000  999999  I02240+5444     36.024658    54.749039   0.044  -0.027   16.53    4.02   12.51   11.92   11.66    10.4     0.0  PHOT
 10961  I02212+5430     35.304001    54.510082   0.042  -0.003    6.93    0.86    6.07    5.79    5.77    16.2     0.5  PLX1   358.8    15.3   0.157  999999  I02210+5436     35.266640    54.607384   0.045  -0.018   15.62    3.72   11.90   11.22   11.05    11.2     0.0  PHOT
 11137  I02233+1525     35.831104    15.418540   0.113   0.186    8.86    1.21    7.65    7.36    7.30    17.0     1.3  PLX1    34.7     1.4   1.000   11134  I02232+1525     35.821228    15.416987   0.112   0.185    9.36    1.33    8.03    7.70    7.63    17.5     1.7  PLX1
 11157  I02235+1937     35.884438    19.632065   0.068   0.005    9.05    1.34    7.71    7.41    7.35    18.1     1.6  PLX1   350.1    24.0   0.033  999999  I02231+1937     35.781849    19.621103   0.044   0.005   17.53    4.49   13.04   12.44   12.14    10.9     0.0  PHOT
 11218  I02243-0306     36.097137    -3.104033   0.055  -0.109    7.24    1.06    6.18    5.94    5.85    18.0     0.7  PLX1  1649.1    22.2   0.004  999999  I02259-0320     36.487812    -3.344160   0.037  -0.096   15.93    4.44   11.49   10.90   10.70    21.6     0.0  PHOT
 11273  I02252+4947     36.300858    49.793926   0.168  -0.055   11.31    2.44    8.87    8.26    8.11    24.6     2.3  PLX1  1220.5    24.7   0.003  999999  I02258+5007     36.452831    50.118454   0.181  -0.034   16.33    4.42   11.91   11.34   11.10    17.6     0.0  PHOT
 11324  I02257-2118Es   36.437340   -21.313276   0.035   0.037    9.36    0.97    8.39    8.21    8.12    19.0     7.4  PLX1  1592.7    13.3   0.000  999999  I02240-2108     36.002659   -21.136202   0.038   0.024   15.93    3.76   12.17   11.57   11.30    10.2     0.0  PHOT
 11329  I02257+2016     36.446312    20.280115   0.110  -0.062    7.92    1.47    6.45    6.13    6.02    17.2     1.0  PLX1  1618.6    14.6   0.000  999999  I02250+1951     36.271439    19.861658   0.106  -0.076   12.82    2.33   10.49   10.02    9.87     9.2     0.0  PHOT
 11360  I02262+0617     36.567692     6.292548   0.087  -0.051    6.83    0.80    6.03    5.86    5.82    22.1     0.6  PLX1  1556.9    21.2   0.007  999999  I02267+0642     36.686249     6.708657   0.072  -0.066    9.91    2.11    7.80    7.28    7.15    28.6     0.0  PHOT
 11465  I02278+5034     36.965740    50.569977   0.032  -0.091    6.20    0.99    5.22    5.03    5.01    17.7     0.4  PLX1  1531.1    12.8   0.001  999999  I02251+5036     36.298035    50.606319   0.040  -0.081   17.33    4.45   12.88   12.27   12.03    11.5     0.0  PHOT
 11543  I02287-1120     37.193604   -11.346711   0.071  -0.045    7.10    0.84    6.26    6.07    5.98    15.2     0.5  PLX1  1515.9    23.3   0.003  999999  I02271-1115     36.775299   -11.251898   0.048  -0.049   19.01    5.33   13.68   13.10   12.76    12.8     0.0  PHOT
 11650  I02302+0515     37.569256     5.264084   0.071  -0.025   12.79   -0.49   13.28   13.37   13.43    37.5     5.2  PLX1  1797.0     2.8   0.000  999999  I02322+0516     38.070255     5.280485   0.069  -0.027   15.68    4.23   11.45   10.85   10.58    19.3     0.0  PHOT
 11670  I02305+2514     37.634808    25.235029   0.062  -0.075    5.93    0.59    5.34    4.89    4.84    19.3     0.4  PLX1  1734.2    22.2   0.000  999999  I02310+2445     37.750870    24.764896   0.065  -0.053   16.70    4.09   12.61   11.96   11.73    10.4     0.0  PHOT
 11678  I02306+1951     37.660076    19.855305   0.081  -0.035    6.16    0.56    5.60    5.55    5.49    15.1     0.5  PLX1  1793.3    24.1   0.000  999999  I02323+1933     38.084160    19.556894   0.057  -0.033   16.13    3.79   12.34   11.66   11.46     9.6     0.0  PHOT
 11678  I02306+1951     37.660076    19.855305   0.081  -0.035    6.16    0.56    5.60    5.55    5.49    15.1     0.5  PLX1   805.3    13.3   0.046  999999  I02312+1940     37.800037    19.674461   0.094  -0.038   18.08    4.78   13.30   12.71   12.48    11.6     0.0  PHOT
 11783  I02320-1514     38.021812   -15.244613  -0.072  -0.120    4.79    0.96    3.83    3.53    3.47    37.5     0.3  PLX1   345.3     2.2   0.930   11759  I02317-1516     37.926979   -15.273446  -0.073  -0.118    8.77    1.78    6.99    6.50    6.40    35.9     1.0  PLX1
 11796  I02322+5527     38.050022    55.458099   0.122  -0.043    6.79    0.74    6.05    5.93    5.87    19.1     0.5  PLX1   770.3    10.8   0.273  999999  I02307+5530     37.686016    55.515648   0.118  -0.033   14.73    4.34   10.39    9.77    9.55    33.7     0.0  PHOT
 11836  I02328+0512     38.206284     5.209995   0.082  -0.048    8.56    1.04    7.52    7.25    7.22    15.2     1.1  PLX1   549.7    24.7   0.198  999999  I02322+0516     38.070255     5.280485   0.069  -0.027   15.68    4.23   11.45   10.85   10.58    19.3     0.0  PHOT
 12099  I02359+3108     38.977779    31.139900   0.023  -0.079    8.08    1.17    6.91    6.66    6.57    15.1     1.8  PLX1   463.9    11.7   0.020  999999  I02365+3107     39.127056    31.123199   0.029  -0.069   16.53    3.84   12.69   12.11   11.88     8.5     0.0  PHOT
 12114  I02360+0653     39.020138     6.886670   1.806   1.442    5.79    1.64    4.15    3.66    3.48   139.3     0.4  PLX1   164.4     8.6   0.957  999999  I02362+0652     39.063599     6.871677   1.813   1.447   11.84    4.51    7.33    6.79    6.57   137.0    27.4  PLX3
 12189  I02370+2438     39.252174    24.647221   0.135  -0.015    6.50    0.82    5.68    5.58    5.48    23.9     0.6  PLX1    38.1     8.1   0.998   12184  I02369+2438     39.240562    24.648054   0.143  -0.014    7.02    0.94    6.08    5.91    5.82    24.5     0.7  PLX1
 12204  I02371-1111     39.285954   -11.197530   0.048   0.026    8.11    1.18    6.93    6.65    6.60    15.1     1.1  PLX1   188.0     2.2   0.980  999999  I02369-1113     39.243149   -11.228569   0.049   0.024   11.84    2.24    9.60    8.95    8.76    13.3     0.0  PHOT
 12314  I02385+3421     39.646080    34.365799   0.086  -0.054    8.00    1.06    6.94    6.78    6.66    16.5     0.7  PLX1  1649.6    21.5   0.000  999999  I02401+3402     40.031437    34.035969   0.096  -0.035   13.63    2.61   11.02   10.38   10.30     8.3     0.0  PHOT
 12361  I02391-5256     39.781513   -52.934811   0.074   0.049    6.81    0.70    6.11    5.97    5.91    17.0     0.3  PLX1   218.2     7.0   0.917   12326  I02387-5257W    39.684521   -52.950851   0.081   0.049    7.92    1.00    6.92    6.70    6.60    16.5     1.0  PLX1
 12361  I02391-5256     39.781513   -52.934811   0.074   0.049    6.81    0.70    6.11    5.97    5.91    17.0     0.3  PLX1   213.1     6.4   0.972  999999  I02387-5257E    39.687649   -52.952351   0.079   0.053    8.50    1.50    7.00    6.63    6.52    16.5     1.0  PLX1
 12491  I02407+2637     40.176201    26.622314   0.083   0.001    7.90    1.41    6.49    6.25    6.24    15.4     1.1  PLX1  1535.4    11.2   0.001  999999  I02407+2611     40.186378    26.195906   0.081   0.012   12.57    2.22   10.35    9.78    9.64     9.3     0.0  PHOT
 12706  I02433+0314     40.825184     3.235839  -0.146  -0.145    3.47    0.23    3.24    3.10    3.08    41.0     0.6  PLX1   843.5     4.1   0.435  999999  I02425+0322     40.635578     3.373926  -0.142  -0.146   10.31    2.68    7.63    7.02    6.83    40.1     8.0  PLX3
 12787  I02443+1057W    41.088982    10.961470   0.066  -0.035   10.98    3.01    7.97    7.36    7.12    28.6     3.0  PLX1   438.5    14.3   0.021  999999  I02444+1050     41.111134    10.841631   0.069  -0.049   13.27    3.11   10.16    9.56    9.36    16.3     0.0  PHOT
 12787  I02443+1057W    41.088982    10.961470   0.066  -0.035   10.98    3.01    7.97    7.36    7.12    28.6     3.0  PLX1  1309.4    12.8   0.027  999999  I02454+1112     41.353695    11.215941   0.056  -0.043   14.72    4.20   10.52    9.96    9.72    29.1     0.0  PHOT
 12884  I02456-7114     41.404049   -71.235931   0.062   0.011    6.72    0.98    5.74    5.54    5.46    16.7     0.4  PLX1  1641.5    21.0   0.002  999999  I02421-7136     40.538712   -71.601074   0.043   0.002   10.65    1.69    8.96    8.45    8.39    13.6     0.0  PHOT
 12990  I02470+3533     41.764896    35.554684  -0.040  -0.054    6.42    0.92    5.50    5.37    5.30    19.8     0.7  PLX1   616.5     7.1   0.042  999999  I02477+3538     41.939995    35.649712  -0.039  -0.061   16.80    4.27   12.53   11.88   11.70    12.0     0.0  PHOT
 13210  I02500+3031W    42.501396    30.526205   0.036  -0.052    6.78    0.82    5.96    5.85    5.77    16.0     0.7  PLX1  1470.0    11.4   0.021  999999  I02483+3020     42.078400    30.343250   0.047  -0.055    8.63    1.22    7.41    7.16    7.11    17.3     0.0  PHOT
 13210  I02500+3031W    42.501396    30.526205   0.036  -0.052    6.78    0.82    5.96    5.85    5.77    16.0     0.7  PLX1   576.4    18.8   0.024  999999  I02496+3023     42.414986    30.384501   0.044  -0.035   16.53    4.02   12.51   11.92   11.65    10.4     0.0  PHOT
 13394  I02523+6324     43.094997    63.409809   0.178  -0.112    6.78    1.07    5.71    5.50    5.43    32.8     0.5  PLX1   411.1     8.1   0.578  999999  I02532+6321     43.314777    63.351826   0.170  -0.111   17.34    5.39   11.95   11.39   11.07    29.1     0.0  PHOT
 13473  I02535-3826     43.393322   -38.437000   0.060   0.034    5.98    0.83    5.15    4.94    4.84    17.1     0.3  PLX1   560.4     9.5   0.023   13439  I02530-3833     43.259949   -38.552574   0.063   0.025    9.03    1.01    8.02    7.85    7.70    10.3     1.1  PLX1
 13511  I02540-6453     43.504669   -64.899864   0.109   0.073    7.28    0.87    6.41    6.19    6.13    15.1     0.4  PLX1  1780.1    18.0   0.000  999999  I02576-6435     44.424164   -64.595947   0.091   0.072   10.97    1.56    9.41    9.05    8.96    10.3     0.0  PHOT
 13642  I02556+2652N    43.912701    26.873243   0.263  -0.191    7.52    0.63    6.89    6.30    6.17    42.6     0.8  PLX1    43.9     9.2   0.997  999999  I02555+2652     43.899063    26.872358   0.265  -0.182   13.54    3.98    9.56    8.94    8.66    43.5     8.7  PLX3
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1  1655.3    18.4   0.000  999999  I03004+7313     45.111660    73.222794   0.038  -0.033   19.28    4.97   14.31   13.76   13.55     8.2     0.0  PHOT
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1  1319.1    24.2   0.001  999999  I02516+7244     42.903091    72.747986   0.023  -0.036   14.98    3.38   11.60   11.12   10.97    10.1     0.0  PHOT
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1  1611.8     3.0   0.002  999999  I02501+7251     42.532307    72.855202   0.042  -0.054   19.23    5.01   14.22   13.60   13.40     8.7     0.0  PHOT
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1  1664.0    19.2   0.000  999999  I02506+7240     42.661922    72.677597   0.051  -0.034   15.49    3.56   11.93   11.29   11.08     9.9     0.0  PHOT
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1  1057.1     7.0   0.082  999999  I02580+7237     44.520844    72.627602   0.042  -0.044   16.34    4.15   12.19   11.58   11.34    13.1     0.0  PHOT
 13677  I02561+7253     44.047523    72.886101   0.042  -0.051    8.16    1.64    6.52    6.26    6.18    15.2     1.0  PLX1    42.8     4.2   0.999  999999  I02563+7252     44.078186    72.878357   0.039  -0.054   10.14    1.58    8.56    8.14    8.05    91.6    21.0  PLX4
 13754  I02570-5611     44.262302   -56.192089  -0.037   0.051    9.08    1.65    7.43    7.03    6.88    26.5     0.7  PLX1    87.2     4.0   0.997  999999  I02570-5612     44.260849   -56.216301  -0.037   0.055   10.27    2.76    7.51    6.93    6.78    45.3     0.0  PHOT
 13942  I02596-2516     44.900734   -25.274143   0.182   0.085    5.69    0.78    4.91    4.91    4.73    30.7     0.4  PLX1   176.1    16.3   0.889  999999  I02593-2515     44.849361   -25.258877   0.185   0.101   13.03    3.77    9.26    8.62    8.38    39.1     0.0  PHOT
 14161  I03025-0700     45.645229    -7.004858  -0.052  -0.021    9.98    1.57    8.41    7.99    7.85    18.1     2.1  PLX1   910.4    20.2  -0.249  999999  I03034-0708     45.862419    -7.137068  -0.045  -0.002    9.06    1.87    7.19    6.68    6.57    33.5     0.0  PHOT
 14232  I03035+2816     45.875652    28.269918   0.066  -0.016    6.40    0.68    5.72    5.65    5.55    21.7     0.5  PLX1  1772.9    19.4   0.000  999999  I03034+2746     45.862923    27.777565   0.047  -0.012   12.07    2.34    9.73    9.19    9.03    13.2     0.0  PHOT
 14286  I03041+6142     46.039940    61.705925   0.721  -0.693    6.64    1.25    5.39    5.11    5.03    41.3     0.6  PLX1   263.8     7.3   0.881  999999  I03047+6144     46.181053    61.735844   0.714  -0.695   13.16    4.28    8.88    8.33    8.10    65.1     0.0  PHOT
 14293  I03042-0736     46.068817    -7.600857   0.066   0.018    5.28    0.41    4.87    4.83    4.74    24.1     0.4  PLX1  1666.8    20.2   0.000  999999  I03046-0803     46.171436    -8.052538   0.047   0.011   18.68    5.15   13.53   12.92   12.66    12.7     0.0  PHOT
 14307  I03045-5119     46.138088   -51.322102   0.089   0.071    7.61    1.04    6.57    6.37    6.29    18.7     0.5  PLX1   509.9    11.4   0.223   14257  I03038-5124     45.959507   -51.409603   0.100   0.068    8.29    1.05    7.24    7.02    6.96    14.2     0.6  PLX1
 14307  I03045-5119     46.138088   -51.322102   0.089   0.071    7.61    1.04    6.57    6.37    6.29    18.7     0.5  PLX1    38.3     0.0   1.000   14313  I03046-5119     46.154137   -51.318516   0.089   0.071    8.54    1.37    7.17    6.81    6.68    18.4     0.8  PLX1
 14339  I03049-5709     46.228798   -57.166271  -0.034  -0.023    7.96    1.24    6.72    6.42    6.34    19.1     0.4  PLX1  1385.2    10.4   0.027  999999  I03025-5722     45.631290   -57.376709  -0.031  -0.033    9.31    1.88    7.43    6.88    6.78    30.2     0.0  PHOT
 14519  I03075-7430     46.878902   -74.507576  -0.054  -0.034    9.10    1.26    7.84    7.51    7.42    18.8     0.8  PLX1    60.3     2.2   0.999  999999  I03072-7430     46.816544   -74.505745  -0.056  -0.033   10.64    2.05    8.59    8.04    7.87    19.3     0.0  PHOT
 14548  I03078+2533     46.960495    25.551952  -0.006  -0.099    8.35    1.12    7.23    7.04    6.94    15.6     1.0  PLX1   124.1     5.7   0.964  999999  I03079+2532     46.992855    25.533640  -0.002  -0.095   14.69    3.44   11.25   10.66   10.39    12.4     0.0  PHOT
 14676  I03096+0512     47.401443     5.202884   0.075  -0.026    8.05    1.18    6.87    6.61    6.54    16.2     1.0  PLX1   617.9    18.9   0.005  999999  I03095+0522     47.376896     5.372761   0.059  -0.036   15.10    3.33   11.77   11.06   10.89     9.0     0.0  PHOT
 14676  I03096+0512     47.401443     5.202884   0.075  -0.026    8.05    1.18    6.87    6.61    6.54    16.2     1.0  PLX1  1763.7    16.1   0.001  999999  I03084+0535     47.107723     5.596030   0.059  -0.028   16.66    4.17   12.49   11.84   11.62    11.5     0.0  PHOT
 14774  I03107-0631     47.680580    -6.526010   0.067   0.002    8.12    1.03    7.09    6.92    6.80    15.3     1.3  PLX1  1238.3    21.9   0.000  999999  I03113-0613     47.834106    -6.217699   0.051   0.017   18.69    4.75   13.94   13.36   13.04     8.5     0.0  PHOT
 14809  I03112+2224     47.807686    22.415869   0.058  -0.125    8.58    1.31    7.27    7.07    6.97    18.6     1.1  PLX1    33.2     5.1   1.000  999999  I03112+2225     47.801392    22.423010   0.059  -0.130   10.59    2.23    8.36    7.79    7.65    19.1     3.1  PLX1
 14810  I03112+2105     47.809299    21.097366  -0.003  -0.052    8.59    1.39    7.20    6.96    6.83    18.7     1.3  PLX1  1183.2    21.5   0.003  999999  I03109+2125     47.747318    21.420916   0.017  -0.044   16.67    4.27   12.40   11.77   11.59    12.8     0.0  PHOT
 14810  I03112+2105     47.809299    21.097366  -0.003  -0.052    8.59    1.39    7.20    6.96    6.83    18.7     1.3  PLX1   802.0    12.0   0.028  999999  I03105+2115     47.649338    21.262913   0.009  -0.052   14.51    3.41   11.10   10.49   10.27    13.0     0.0  PHOT
 14844  I03117+8128     47.927807    81.470711  -0.046   0.000    5.93    0.34    5.59    5.56    5.53    16.1     0.3  PLX1  1569.9    20.5   0.003  999999  I03221+8116     50.539959    81.270424  -0.061   0.014   16.03    4.08   11.95   11.34   11.12    14.0     0.0  PHOT
 14844  I03117+8128     47.927807    81.470711  -0.046   0.000    5.93    0.34    5.59    5.56    5.53    16.1     0.3  PLX1   120.8     7.1   0.985  999999  I03108+8129     47.720268    81.484169  -0.041   0.005   15.45    4.18   11.27   10.68   10.46    20.4     0.0  PHOT
 15058  I03140+0044     48.512035     0.739356   0.076  -0.014    8.17    1.76    6.41    6.19    6.12    15.2     1.4  PLX1  1739.9    20.6   0.001  999999  I03159+0045     48.994728     0.764627   0.086   0.004    8.74    1.06    7.68    7.47    7.36    12.4     0.0  PHOT
 15058  I03140+0044     48.512035     0.739356   0.076  -0.014    8.17    1.76    6.41    6.19    6.12    15.2     1.4  PLX1  1742.9    24.8   0.000  999999  I03123+0029     48.096539     0.490809   0.093   0.004   17.58    4.39   13.19   12.67   12.36     9.6     0.0  PHOT
 15197  I03158-0849     48.958435    -8.819733  -0.004   0.045    4.82    0.40    4.42    4.26    4.22    29.7     0.3  PLX1  1383.2     2.0   0.138   15244  I03165-0909     49.149014    -9.154637  -0.002   0.045    6.19    0.84    5.35    5.17    5.09    29.3     0.7  PLX1
 15204  I03160+3441     49.007759    34.688515   0.043  -0.040    6.26    0.56    5.70    5.65    5.59    16.4     0.5  PLX1   323.4    16.6   0.259  999999  I03157+3437     48.927334    34.627766   0.034  -0.026   19.24    5.39   13.85   13.28   12.94    12.1     0.0  PHOT
 15204  I03160+3441     49.007759    34.688515   0.043  -0.040    6.26    0.56    5.70    5.65    5.59    16.4     0.5  PLX1  1090.4    17.0   0.042  999999  I03147+3431     48.692291    34.532932   0.032  -0.053   11.38    2.30    9.08    8.55    8.45    17.4     0.0  PHOT
 15215  I03161+5134     49.032284    51.566788   0.003  -0.080    8.23    1.10    7.13    6.90    6.88    18.5     0.9  PLX1   790.7    19.1   0.001  999999  I03172+5142     49.312225    51.700790  -0.010  -0.066   16.96    4.13   12.83   12.25   12.02     9.6     0.0  PHOT
 15215  I03161+5134     49.032284    51.566788   0.003  -0.080    8.23    1.10    7.13    6.90    6.88    18.5     0.9  PLX1   427.6    13.0   0.267  999999  I03154+5130     48.869499    51.504784   0.008  -0.068   16.42    4.29   12.13   11.55   11.32    14.7     0.0  PHOT
 15266  I03169+3101     49.234859    31.030569   0.153  -0.244    9.40    1.75    7.65    7.19    7.08    23.3     1.6  PLX1   591.7    12.7   0.155  999999  I03172+3110     49.315987    31.179518   0.144  -0.235   19.75    6.18   13.57   13.00   12.65    19.1     0.0  PHOT
 15278  I03171+2402     49.277142    24.035149   0.107   0.006    8.96    1.27    7.69    7.35    7.31    17.9     1.0  PLX1    74.1    15.7   0.977  999999  I03170+2401W    49.258175    24.024033   0.100   0.020   16.40    4.40   12.00   11.41   11.15    16.7     0.0  PHOT
 15279  I03171+0647     49.287521     6.799891   0.051  -0.030    6.99    0.54    6.45    6.40    6.38    15.4     0.7  PLX1  1607.2    20.2   0.001  999999  I03157+0705     48.947727     7.092504   0.054  -0.010   15.93    3.76   12.17   11.56   11.35    10.2     0.0  PHOT
 15279  I03171+0647     49.287521     6.799891   0.051  -0.030    6.99    0.54    6.45    6.40    6.38    15.4     0.7  PLX1  1779.6    21.2   0.001  999999  I03156+0627     48.922729     6.463750   0.044  -0.010   13.98    3.18   10.80   10.15    9.97    12.7     0.0  PHOT
 15329  I03177+3838W    49.433121    38.639145   0.112  -0.044    7.73    1.59    6.14    5.88    5.83    16.6     1.6  PLX1   106.8    10.0   0.980  999999  I03177+3836     49.433464    38.609467   0.104  -0.038   13.34    3.22   10.12    9.46    9.22    17.9     0.0  PHOT
 15329  I03177+3838E    49.433403    38.639202   0.112  -0.044    7.73    1.59    6.14    5.88    5.83    16.6     1.6  PLX1   107.0    10.0   0.980  999999  I03177+3836     49.433464    38.609467   0.104  -0.038   13.34    3.22   10.12    9.46    9.22    17.9     0.0  PHOT
 15353  I03179-6655     49.496143   -66.926857   0.057   0.013    6.04    0.26    5.78    5.75    5.69    18.2     0.3  PLX1  1703.2    16.6   0.006  999999  I03138-6711     48.473270   -67.184784   0.066   0.027    9.02    1.80    7.22    6.73    6.62    31.9     0.0  PHOT
 15353  I03179-6655     49.496143   -66.926857   0.057   0.013    6.04    0.26    5.78    5.75    5.69    18.2     0.3  PLX1  1314.1    17.9   0.000  999999  I03216-6700     50.408241   -67.000885   0.049  -0.003   11.09    1.57    9.52    9.12    9.00     9.9     0.0  PHOT
 15362  I03180+0629E    49.518894     6.484334   0.071  -0.108    8.86    1.33    7.53    7.21    7.13    16.3     1.1  PLX1  1677.8    22.2   0.000  999999  I03177+0601E    49.445164     6.024096   0.053  -0.095   17.13    4.21   12.92   12.32   12.07     9.7     0.0  PHOT
 15368  I03181+0802     49.531929     8.044271   0.051   0.002   11.50    1.65    9.85    9.45    9.36    16.6     4.7  PLX1   528.7    13.0   0.216  999999  I03176+0806     49.400490     8.112342   0.040  -0.005   13.46    3.05   10.41    9.95    9.72    13.9     0.0  PHOT
 15371  I03182-6230W    49.553013   -62.506451   1.331   0.647    5.24    0.97    4.27    3.87    3.86    83.1     0.2  PLX1   309.1     7.3   0.366   15330  I03177-6234     49.441944   -62.575413   1.338   0.649    5.53    1.07    4.46    4.04    3.99    83.3     0.2  PLX1
 15412  I03186+1828     49.671906    18.472870   0.039  -0.036    8.76    1.32    7.44    7.12    7.08    16.9     1.4  PLX1   416.5    11.0   0.364  999999  I03182+1824     49.572678    18.405622   0.038  -0.025   12.27    2.48    9.79    9.18    9.02    13.8     0.0  PHOT
 15412  I03186+1828     49.671906    18.472870   0.039  -0.036    8.76    1.32    7.44    7.12    7.08    16.9     1.4  PLX1  1323.8    19.6   0.011  999999  I03188+1806     49.718620    18.107817   0.044  -0.017   18.37    5.21   13.16   12.62   12.28    15.5     0.0  PHOT
 15412  I03186+1828     49.671906    18.472870   0.039  -0.036    8.76    1.32    7.44    7.12    7.08    16.9     1.4  PLX1  1058.3     4.2   0.269  999999  I03196+1840N    49.900055    18.671864   0.036  -0.033   10.43    2.20    8.23    7.87    7.74    24.5     0.0  PHOT
 15412  I03186+1828     49.671906    18.472870   0.039  -0.036    8.76    1.32    7.44    7.12    7.08    16.9     1.4  PLX1  1058.2     4.2   0.258  999999  I03196+1840S    49.900200    18.671652   0.036  -0.033   10.53    2.30    8.23    7.87    7.74    25.8     0.0  PHOT
 15527  I03200-2851     50.014851   -28.854063   0.349  -0.065    7.36    1.13    6.23    5.96    5.83    28.1     0.6  PLX1   253.0     3.0   0.961   15526  I03200-2847     50.012207   -28.783823   0.349  -0.068    8.48    1.43    7.05    6.64    6.55    28.3     1.1  PLX1
 15572  I03206+0902     50.154140     9.033561   0.287  -0.063    8.46    1.35    7.11    6.77    6.68    19.4     1.3  PLX1    81.8    20.1   0.973  999999  I03207+0902     50.177010     9.036109   0.267  -0.065   15.46    4.38   11.08   10.55   10.34    25.2     0.0  PHOT
 15648  I03214+4319     50.360657    43.329651  -0.062   0.000    4.95    0.15    4.80    4.86    4.78    21.7     0.3  PLX1  1778.5     5.4   0.013  999999  I03198+4343     49.954094    43.726818  -0.057  -0.002   11.41    2.56    8.85    8.24    8.13    22.1     0.0  PHOT
 15724  I03225+1743     50.635746    17.725351   0.042  -0.030    8.94    1.56    7.38    6.95    6.88    24.2     1.5  PLX1  1693.1    11.7   0.000  999999  I03225+1715     50.638142    17.255047   0.031  -0.026   17.80    4.90   12.90   12.36   12.10    15.0     0.0  PHOT
 15861  I03243+2443     51.076981    24.724070   0.015  -0.050    5.64    2.04    3.60    3.03    2.89    15.7     0.3  PLX1  1436.3    18.4   0.000  999999  I03257+2429     51.435001    24.492954   0.031  -0.041   19.80    5.23   14.57   13.98   13.66     8.1     0.0  PHOT
 15861  I03243+2443     51.076981    24.724070   0.015  -0.050    5.64    2.04    3.60    3.03    2.89    15.7     0.3  PLX1   708.2     5.0   0.024  999999  I03240+2454     51.003330    24.909092   0.010  -0.050   18.97    4.91   14.06   13.44   13.13     8.9     0.0  PHOT
 15861  I03243+2443     51.076981    24.724070   0.015  -0.050    5.64    2.04    3.60    3.03    2.89    15.7     0.3  PLX1  1675.6     6.4   0.003  999999  I03247+2510     51.189354    25.178181   0.020  -0.046   15.84    3.79   12.05   11.40   11.18    11.0     0.0  PHOT
 15861  I03243+2443     51.076981    24.724070   0.015  -0.050    5.64    2.04    3.60    3.03    2.89    15.7     0.3  PLX1  1278.6    14.6   0.003  999999  I03236+2502     50.916363    25.048054   0.019  -0.036   11.55    1.86    9.69    9.36    9.21    10.6     0.0  PHOT
 15861  I03243+2443     51.076981    24.724070   0.015  -0.050    5.64    2.04    3.60    3.03    2.89    15.7     0.3  PLX1  1271.8    19.0   0.000  999999  I03227+2446     50.691391    24.771320   0.034  -0.049   10.58    1.35    9.23    8.93    8.85     8.9     0.0  PHOT
 15962  I03255-0641     51.379807    -6.695585   0.037  -0.044    9.65    1.81    7.84    7.37    7.29    21.5     1.3  PLX1  1740.9    23.0   0.000  999999  I03266-0618     51.667023    -6.305088   0.037  -0.067   16.17    3.97   12.20   11.54   11.25    11.6     0.0  PHOT
 15962  I03255-0641     51.379807    -6.695585   0.037  -0.044    9.65    1.81    7.84    7.37    7.29    21.5     1.3  PLX1  1752.3    21.8   0.001  999999  I03266-0617     51.664879    -6.299645   0.031  -0.065   18.12    5.16   12.96   12.32   12.02    16.6     0.0  PHOT
 16042  I03265+2842     51.647465    28.715099   0.046  -0.101    6.59    1.81    4.78    4.07    4.03    19.4     0.7  PLX1  1157.1    21.4   0.000  999999  I03277+2830     51.931259    28.511721   0.042  -0.080   15.56    3.64   11.92   11.23   11.04    10.5     0.0  PHOT
 16042  I03265+2842     51.647465    28.715099   0.046  -0.101    6.59    1.81    4.78    4.07    4.03    19.4     0.7  PLX1    95.6     7.2   0.990  999999  I03266+2841     51.670971    28.698364   0.040  -0.105   10.00    1.82    8.18    7.74    7.63    20.7     0.0  PHOT
 16245  I03293-6256     52.344376   -62.937580   0.383   0.373    4.71    0.49    4.22    3.93    3.94    46.1     0.1  PLX1    54.4     1.4   0.999  999999  I03294-6256     52.371033   -62.946606   0.384   0.374   10.42    2.83    7.59    6.97    6.75    46.7     9.3  PLX3
 16538  I03329+1635     53.239723    16.598446  -0.023  -0.093    7.08    0.99    6.09    5.94    5.87    19.8     0.6  PLX1   466.8     5.1   0.750  999999  I03335+1635     53.375034    16.597462  -0.022  -0.088   16.88    4.77   12.11   11.52   11.23    19.9     0.0  PHOT
 16548  I03330+0457     53.272095     4.958101   0.110   0.022   11.70    2.36    9.34    8.70    8.49    17.0     4.1  PLX1  1054.4    23.9   0.001  999999  I03331+0515     53.286087     5.250652   0.097   0.042   10.55    1.41    9.14    8.71    8.66    10.1     0.0  PHOT
 16607  I03337-1507     53.438427   -15.127900  -0.058  -0.130    7.11    0.92    6.19    6.05    5.97    19.9     0.5  PLX1   624.3     2.0   0.814  999999  I03337-1518     53.438248   -15.301311  -0.058  -0.128   11.19    2.54    8.65    8.03    7.87    24.0     0.0  PHOT
 16719  I03351+3835     53.775951    38.585674   0.030  -0.029    7.04    0.79    6.25    6.18    6.08    15.4     0.5  PLX1   948.3    11.2   0.002  999999  I03340+3825     53.512016    38.422482   0.041  -0.031   17.49    4.21   13.28   12.65   12.39     8.2     0.0  PHOT
 16719  I03351+3835     53.775951    38.585674   0.030  -0.029    7.04    0.79    6.25    6.18    6.08    15.4     0.5  PLX1  1224.7    21.5   0.003  999999  I03361+3818     54.027290    38.307953   0.040  -0.048   18.34    4.84   13.50   12.89   12.62    11.0     0.0  PHOT
 16719  I03351+3835     53.775951    38.585674   0.030  -0.029    7.04    0.79    6.25    6.18    6.08    15.4     0.5  PLX1   703.5    23.4   0.006  999999  I03360+3838     54.013821    38.645847   0.048  -0.044   10.59    1.38    9.21    8.84    8.69     9.4     0.0  PHOT
 16860  I03369-2807     54.242111   -28.131422  -0.073  -0.243    8.86    1.32    7.54    7.20    7.16    21.2     1.4  PLX1    31.5     5.4   0.999   16858  I03369-2808     54.235157   -28.137663  -0.075  -0.248   11.19    2.32    8.87    8.31    8.17    22.7     4.7  PLX1
 17076  I03395+1823     54.889965    18.384941   0.188  -0.193    8.24    1.60    6.64    6.24    6.18    25.6     1.3  PLX1   254.9    19.2   0.724  999999  I03395+1818     54.895546    18.314323   0.171  -0.184   12.81    3.48    9.33    8.75    8.54    30.9     0.0  PHOT
 17118  I03399+6352     54.995026    63.870434   0.129  -0.143    6.81    0.88    5.93    5.76    5.68    23.5     0.5  PLX1    46.0    14.2   0.995   17126  I03400+6352     55.022415    63.874645   0.138  -0.132    8.21    1.42    6.79    6.37    6.28    24.6     1.0  PLX1
 17205  I03411-0517     55.290211    -5.287867  -0.009   0.044    8.32    1.06    7.26    7.05    6.95    16.1     0.8  PLX1  1365.1     9.9   0.032  999999  I03396-0517     54.909554    -5.299072  -0.016   0.037   14.67    3.67   11.00   10.40   10.16    16.4     0.0  PHOT
 17235  I03414+1236     55.367817    12.607927   0.046  -0.079    8.15    1.04    7.11    6.90    6.88    16.3     1.0  PLX1  1402.2    12.1   0.011  999999  I03403+1220     55.080460    12.337920   0.051  -0.068   13.01    2.83   10.18    9.62    9.45    13.7     0.0  PHOT
 17305  I03422+2247     55.566330    22.786459   0.021  -0.076    7.45    0.94    6.51    6.34    6.31    18.8     0.8  PLX1  1226.2    24.7   0.000  999999  I03417+2228W    55.437748    22.467258   0.015  -0.052   19.79    5.44   14.35   13.73   13.47     9.8     0.0  PHOT
 17305  I03422+2247     55.566330    22.786459   0.021  -0.076    7.45    0.94    6.51    6.34    6.31    18.8     0.8  PLX1  1041.0    22.2   0.001  999999  I03418+2303     55.453972    23.056520   0.024  -0.054   19.63    5.48   14.15   13.49   13.19    11.0     0.0  PHOT
 17320  I03424+3256     55.615150    32.939232   0.024  -0.097    6.82    0.94    5.88    5.67    5.62    15.7     0.7  PLX1  1668.7    16.1   0.000  999999  I03442+3239     56.056171    32.660210   0.016  -0.083   17.92    4.55   13.37   12.76   12.47     9.7     0.0  PHOT
 17414  I03438+1640     55.968987    16.672066   0.155  -0.320    9.99    2.94    7.05    6.41    6.25    56.5     1.9  PLX1   106.5     8.1   0.985   17405  I03437+1640     55.938515    16.667305   0.159  -0.313   10.83    3.30    7.53    6.91    6.69    59.9     2.4  PLX1
 17470  I03446+2753     56.154930    27.897455  -0.047  -0.076    6.78    0.83    5.95    5.76    5.74    17.6     0.5  PLX1   834.5    23.8   0.000  999999  I03436+2747     55.923683    27.788435  -0.024  -0.082   14.72    3.17   11.55   10.90   10.68     8.9     0.0  PHOT
 17486  I03447-7001     56.195194   -70.026649  -0.011  -0.097    7.48    1.14    6.34    6.09    5.99    18.3     0.4  PLX1    75.9     1.4   0.999   17515  I03450-7001     56.256451   -70.024109  -0.010  -0.098    7.63    1.15    6.48    6.22    6.17    19.1     0.4  PLX1
 17675  I03471+5142     56.794315    51.706387   0.058  -0.077    6.93    0.72    6.21    6.14    6.06    17.4     0.6  PLX1   937.4    18.9   0.002  999999  I03480+5155     57.001736    51.932850   0.068  -0.093   19.49    5.32   14.17   13.57   13.13    10.2     0.0  PHOT
 17675  I03471+5142     56.794315    51.706387   0.058  -0.077    6.93    0.72    6.21    6.14    6.06    17.4     0.6  PLX1  1369.9     4.5   0.102   17782  I03483+5202     57.095898    52.037849   0.056  -0.073    8.85    1.63    7.22    6.86    6.75    19.3     1.6  PLX1
 17747  I03480+4031     57.001553    40.530640   0.053   0.023    7.31    1.14    6.17    5.96    5.87    19.8     0.5  PLX1    70.7     4.1   0.998  999999  I03480+4032     57.024536    40.539627   0.049   0.022   12.72    3.37    9.35    8.62    8.45    28.3     0.0  PHOT
 17764  I03481-7441     57.047794   -74.694107   0.063   0.027    7.17    0.80    6.37    6.22    6.14    18.5     0.4  PLX1  1778.5     7.3   0.000   17894  I03496-7510     57.410835   -75.178749   0.070   0.025   12.52    2.31   10.21    9.66    9.53     8.2     2.3  PLX1
 17782  I03483+5202     57.095898    52.037849   0.056  -0.073    8.85    1.63    7.22    6.86    6.75    19.3     1.6  PLX1   431.9    23.3   0.005  999999  I03480+5155     57.001736    51.932850   0.068  -0.093   19.49    5.32   14.17   13.57   13.13    10.2     0.0  PHOT
 17801  I03486-0425     57.158070    -4.421301   0.041  -0.022    7.72    1.51    6.21    5.81    5.69    18.8     0.7  PLX1  1536.3    19.2   0.003  999999  I03500-0411     57.522842    -4.198029   0.053  -0.037   16.61    4.41   12.20   11.53   11.27    15.3     0.0  PHOT
 17830  I03489+1627     57.234161    16.459488  -0.040  -0.106    7.27    0.99    6.28    6.16    6.00    15.8     0.5  PLX1  1250.1     7.2   0.011  999999  I03491+1606     57.290195    16.116421  -0.044  -0.100   14.78    3.36   11.42   10.76   10.58    10.9     0.0  PHOT
 17838  I03490-2601     57.251019   -26.032593  -0.037  -0.018    7.00    0.86    6.14    5.98    5.91    20.2     0.6  PLX1   975.0    10.0   0.043  999999  I03494-2617     57.350452   -26.288273  -0.037  -0.028   17.44    4.80   12.64   12.06   11.79    15.9     0.0  PHOT
 17852  I03491-1758     57.298424   -17.971493  -0.081  -0.016    8.60    1.44    7.16    6.82    6.72    25.4     1.0  PLX1  1285.6     7.8   0.053  999999  I03486-1818     57.167004   -18.306101  -0.075  -0.021   16.45    4.79   11.66   11.11   10.80    24.8     0.0  PHOT
 17936  I03501+0637     57.537029     6.620699   0.062  -0.038    7.82    1.34    6.48    6.25    6.15    30.3     1.3  PLX1   866.4     7.2   0.014  999999  I03491+0639     57.297176     6.654876   0.056  -0.042   17.84    5.12   12.72   12.11   11.78    18.3     0.0  PHOT
 17973  I03505-3033     57.640862   -30.555717   0.095   0.070    9.39    1.44    7.95    7.61    7.51    15.7     1.1  PLX1  1536.9    14.9   0.005  999999  I03508-3058     57.702496   -30.979322   0.105   0.081   10.43    1.54    8.89    8.46    8.40    13.0     0.0  PHOT
 18090  I03520+3947     58.001247    39.795685   0.031  -0.054    9.63    2.08    7.55    7.00    6.90    29.8     1.3  PLX1    53.8    19.3   0.989  999999  I03519+3946     57.992195    39.782448   0.013  -0.061   11.02    2.74    8.28    7.63    7.47    31.4     0.0  PHOT
 18217  I03537+5758     58.430351    57.975151   0.084  -0.094    5.81    0.36    5.45    5.41    5.37    19.8     0.4  PLX1  1216.2    17.5   0.001  999999  I03534+5738     58.353424    57.639824   0.091  -0.110   15.46    3.73   11.73   11.09   10.86    12.2     0.0  PHOT
 18339  I03552-1205     58.817207   -12.099116  -0.075  -0.028    6.03    0.60    5.43    5.31    5.26    20.3     0.4  PLX1  1203.0    18.2   0.027  999999  I03552-1145     58.806892   -11.765114  -0.093  -0.025   18.75    5.82   12.93   12.45   12.23    22.1     0.0  PHOT
 18366  I03556+5213     58.904530    52.226803  -0.119   0.109    6.82    1.05    5.77    5.54    5.47    26.4     0.5  PLX1   236.3     5.0   0.767  999999  I03555+5209     58.883282    52.162460  -0.122   0.113   15.16    3.98   11.18   10.62   10.40    18.7     0.0  PHOT
 18453  I03566+5041     59.152157    50.695396   0.094  -0.128    5.28    1.05    4.23    4.36    4.29    26.7     0.9  PLX1    75.3     4.0   0.998  999999  I03566+5042     59.169033    50.713367   0.090  -0.128   10.65    2.51    8.15    7.55    7.41    29.9     0.0  PHOT
 18761  I04011+0432     60.278263     4.541142   0.043  -0.064    8.81    1.08    7.73    7.44    7.42    16.6     1.4  PLX1   238.9    14.3   0.133  999999  I04013+0430     60.333378     4.503948   0.040  -0.050   16.58    3.99   12.59   12.01   11.81     9.8     0.0  PHOT
 18770  I04012+4005     60.319485    40.094631   0.062  -0.063    7.24    0.81    6.43    6.26    6.22    15.4     0.5  PLX1  1589.0    19.1   0.000  999999  I04005+3940     60.138012    39.675911   0.064  -0.082   16.13    3.79   12.34   11.70   11.46     9.6     0.0  PHOT
 18770  I04012+4005     60.319485    40.094631   0.062  -0.063    7.24    0.81    6.43    6.26    6.22    15.4     0.5  PLX1  1554.4    21.2   0.001  999999  I03590+3959     59.770805    39.995838   0.041  -0.060   10.75    1.56    9.19    8.77    8.70    11.4     0.0  PHOT
 18888  I04029-4423     60.743446   -44.392178  -0.061  -0.086    8.18    1.26    6.92    6.66    6.56    15.9     0.7  PLX1   595.2     1.4   0.846   18958  I04037-4428     60.937973   -44.481693  -0.060  -0.087    8.55    1.43    7.12    6.78    6.65    14.5     0.8  PLX1
 19030  I04046+5503     61.154156    55.066471   0.023  -0.038    6.63    0.99    5.64    5.47    5.42    16.3     0.5  PLX1  1066.9    13.5   0.005  999999  I04032+5450     60.808357    54.846962   0.032  -0.048   16.57    4.05   12.52   11.96   11.71    10.6     0.0  PHOT
 19030  I04046+5503     61.154156    55.066471   0.023  -0.038    6.63    0.99    5.64    5.47    5.42    16.3     0.5  PLX1   320.0     7.8   0.034   19043  I04047+5458     61.197750    54.981171   0.029  -0.043    8.94    0.89    8.05    7.89    7.86     7.4     1.0  PLX1
 19038  I04046+2204     61.173820    22.081928   0.092  -0.059    4.46    1.88    2.58    2.06    2.03    17.4     0.2  PLX1   886.3    24.2   0.000  999999  I04052+2217     61.302166    22.297482   0.068  -0.056   18.91    4.90   14.01   13.42   13.17     9.0     0.0  PHOT
 19082  I04054+1926     61.356945    19.442165   0.123  -0.028   11.41    2.52    8.89    8.26    8.11    15.8     4.1  PLX1  1683.0    12.0   0.051  999999  I04063+1901     61.585926    19.027515   0.111  -0.027   16.13    4.79   11.34   10.76   10.47    28.8     0.0  PHOT
 19219  I04071+2730     61.791119    27.509232  -0.089  -0.080    8.62    1.30    7.32    7.03    6.96    16.3     1.5  PLX1    35.3    10.6   0.995  999999  I04071+2729     61.790916    27.499439  -0.097  -0.073   15.87    3.95   11.92   11.25   10.99    13.0     0.0  PHOT
 19335  I04086+3802     62.152538    38.039764   0.164  -0.204    5.52    0.73    4.79    4.51    4.28    47.6     0.3  PLX1   745.8    24.7   0.078   19255  I04075+3804     61.893108    38.074570   0.173  -0.227    7.13    1.74    5.39    4.95    4.79    49.1     0.6  PLX1
 19375  I04090-1736     62.255188   -17.613340  -0.029  -0.036    8.02    0.88    7.14    6.99    6.91    15.9     0.9  PLX1   772.2    22.4  -0.019  999999  I04096-1745     62.416817   -17.762589  -0.039  -0.056   16.18    4.90   11.28   10.72   10.45    31.7     0.0  PHOT
 19386  I04091+0010     62.287788     0.178970   0.064   0.017    7.69    1.00    6.69    6.44    6.42    17.4     0.6  PLX1  1750.7     3.0   0.019  999999  I04110+0002     62.752548     0.035814   0.061   0.017   15.36    3.88   11.48   10.88   10.67    15.2     0.0  PHOT
 19389  I04091+4009     62.292786    40.161259  -0.027  -0.125    7.71    1.17    6.54    6.33    6.29    16.3     1.0  PLX1    61.1     9.2   0.995  999999  I04090+4010     62.272606    40.168362  -0.021  -0.118   15.76    4.21   11.55   10.96   10.71    18.2     0.0  PHOT
 19400  I04093+5449     62.342644    54.828873   0.072  -0.092    6.30    0.95    5.35    5.26    5.17    22.5     0.4  PLX1  1776.4    16.6   0.002  999999  I04099+5420     62.479759    54.341801   0.079  -0.077   16.23    4.48   11.75   11.12   10.88    19.7     0.0  PHOT
 19402  I04093+7334     62.343033    73.570404  -0.049   0.037    6.81    1.07    5.74    5.57    5.45    15.9     0.4  PLX1   969.7    19.3   0.001  999999  I04115+7347     62.893143    73.790306  -0.031   0.044   10.04    1.19    8.85    8.52    8.48     8.6     0.0  PHOT
 19434  I04097+0319     62.429199     3.322708  -0.051  -0.060    6.53    0.88    5.65    5.52    5.39    16.0     0.5  PLX1    81.8    15.3   0.978  999999  I04097+0320     62.447586     3.336112  -0.048  -0.045   14.63    3.98   10.65   10.04    9.80    23.9     0.0  PHOT
 19513  I04108+2628     62.707752    26.480955  -0.031  -0.036    5.43    0.55    4.88    4.68    4.48    15.9     0.4  PLX1  1607.6     9.2   0.000  999999  I04088+2631     62.211830    26.531378  -0.022  -0.034   18.75    4.84   13.91   13.23   12.95     9.1     0.0  PHOT
 19532  I04110+0832     62.769054     8.539488   0.034  -0.048   11.87    2.80    9.07    8.44    8.32    18.1     5.7  PLX1  1336.8     6.4   0.003  999999  I04100+0816     62.510811     8.270071   0.030  -0.043   18.47    4.88   13.59   12.83   12.62    10.8     0.0  PHOT
 19532  I04110+0832     62.769054     8.539488   0.034  -0.048   11.87    2.80    9.07    8.44    8.32    18.1     5.7  PLX1   633.4    12.1   0.002  999999  I04117+0828     62.935211     8.476620   0.045  -0.053   19.01    4.95   14.06   13.42   13.12     9.1     0.0  PHOT
 19560  I04113+2624N    62.846687    26.410572   0.094  -0.176   11.80    2.42    9.38    8.75    8.56    15.1     6.5  PLX1   502.3    24.5   0.241  999999  I04109+2630     62.734818    26.507769   0.070  -0.171   15.86    4.31   11.55   10.95   10.70    19.4     0.0  PHOT
 19859  I04154+0611S    63.870018     6.186873  -0.109  -0.108    6.32    1.12    5.20    5.01    4.90    46.9     0.5  PLX1    64.3     8.6   0.988   19855  I04154+0611N    63.857464     6.199667  -0.102  -0.113    6.94    1.24    5.70    5.46    5.27    47.5     0.7  PLX1
 20218  I04199-0426     64.987831    -4.438758  -0.059  -0.037    7.89    1.24    6.65    6.33    6.28    26.2     0.8  PLX1  1732.3    21.6   0.003  999999  I04218-0428S    65.468918    -4.477517  -0.038  -0.042   21.52    7.68   13.84   13.27   12.94    31.1     0.0  PHOT
 20342  I04214-2054S    65.369965   -20.915112   0.191   0.130    8.78    1.77    7.01    6.55    6.38    25.9     1.4  PLX1    59.3    13.4   0.990   20338  I04214-2054N    65.360023   -20.901495   0.197   0.142   11.53    2.75    8.78    8.16    7.97    32.5     4.1  PLX1
 20347  I04215-2543S    65.380486   -25.728531   0.048  -0.053    6.14    0.78    5.37    5.25    5.19    17.0     0.7  PLX1    44.3     3.2   0.999  999999  I04215-2543N    65.389465   -25.719250   0.045  -0.054    8.23    1.04    7.19    6.98    6.87    15.1     0.0  PHOT
 20375  I04217-2146     65.447830   -21.770803   0.084  -0.014    7.60    1.03    6.57    6.36    6.26    18.2     0.8  PLX1    76.3    22.8   0.970  999999  I04217-2147     65.444908   -21.791821   0.063  -0.005   20.24    6.44   13.80   13.14   12.82    19.1     0.0  PHOT
 20507  I04236-0344     65.920219    -3.745469  -0.048  -0.057    5.18    0.09    5.09    5.06    4.93    15.6     0.3  PLX1  1565.9    24.5   0.001  999999  I04219-0346     65.485764    -3.781021  -0.043  -0.033   16.40    4.06   12.34   11.78   11.51    11.5     0.0  PHOT
 20528  I04239+2749     65.979706    27.822514  -0.016  -0.046   11.17    2.35    8.82    8.21    8.09    19.5     2.1  PLX1  1496.9    16.3   0.000  999999  I04232+2812N    65.804543    28.208591  -0.032  -0.043   15.96    3.84   12.12   11.41   11.15    11.0     0.0  PHOT
 20528  I04239+2749     65.979706    27.822514  -0.016  -0.046   11.17    2.35    8.82    8.21    8.09    19.5     2.1  PLX1   311.0     7.6   0.287  999999  I04237+2744     65.947449    27.740986  -0.013  -0.039   18.36    4.97   13.39   12.47   12.14    12.5     0.0  PHOT
 20541  I04240+5329     66.022667    53.495232   0.042  -0.071    7.09    0.78    6.31    6.14    6.09    15.5     1.5  PLX1  1635.3    23.8   0.002  999999  I04211+5324     65.275009    53.407452   0.064  -0.080   14.07    3.29   10.78   10.10    9.89    13.9     0.0  PHOT
 20586  I04245+5050     66.136650    50.845181   0.007  -0.063    6.96    1.00    5.96    5.72    5.67    21.4     0.8  PLX1  1449.6    19.0   0.000  999999  I04261+5032     66.546791    50.536823  -0.012  -0.064   15.07    3.49   11.58   10.87   10.66    11.0     0.0  PHOT
 20586  I04245+5050     66.136650    50.845181   0.007  -0.063    6.96    1.00    5.96    5.72    5.67    21.4     0.8  PLX1  1479.3    20.0   0.000  999999  I04260+5030     66.507080    50.507336  -0.009  -0.051    9.74    1.25    8.49    8.21    8.11    11.0     0.0  PHOT
 20586  I04245+5050     66.136650    50.845181   0.007  -0.063    6.96    1.00    5.96    5.72    5.67    21.4     0.8  PLX1   367.6     9.1   0.613  999999  I04245+5044S    66.133179    50.743088   0.016  -0.064   10.37    1.91    8.46    7.93    7.81    19.1     0.0  PHOT
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1  1593.5    11.2   0.014  999999  I04252+1618     66.318878    16.302387   0.105  -0.037   16.87    5.00   11.87   11.30   10.98    25.7     0.0  PHOT
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1   939.3     9.9   0.123  999999  I04237+1552     65.929008    15.880917   0.110  -0.019   15.26    4.57   10.69   10.10    9.86    33.9     0.0  PHOT
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1  1498.0    14.0   0.012  999999  I04232+1542     65.802002    15.712853   0.103  -0.012   16.26    5.02   11.24   10.63   10.36    34.6     0.0  PHOT
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1   287.5    11.7   0.757  999999  I04244+1553     66.117783    15.884266   0.113  -0.032   15.51    4.74   10.77   10.18    9.90    36.3     0.0  PHOT
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1  1548.7    11.7   0.015  999999  I04258+1531     66.455147    15.521262   0.093  -0.020   12.40    3.28    9.12    8.51    8.33    52.0    10.4  PLX3
 20605  I04248+1552     66.200211    15.874722   0.103  -0.026   11.66    2.94    8.72    8.06    7.85    22.0     5.4  PLX1  1688.6     7.6   0.012  999999  I04260+1531     66.524414    15.524340   0.110  -0.023    7.53    1.07    6.46    6.21    6.14    32.8     4.3  PLX4
 20616  I04250+1158     66.251358    11.977923   0.046  -0.016    8.48    1.20    7.28    7.01    6.93    20.6     1.0  PLX1  1211.4    15.3   0.009  999999  I04262+1148     66.551605    11.813735   0.059  -0.024   15.89    4.13   11.76   11.01   10.81    15.7     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1  1585.2    23.0   0.001  999999  I04247+2610     66.182381    26.177725   0.039  -0.012   19.40    5.45   13.95   13.10   12.71    11.9     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1   831.7    20.2   0.002  999999  I04256+2532     66.421944    25.548389   0.041  -0.014   19.30    5.06   14.24   13.45   13.13     8.8     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1  1569.3    20.6   0.001  999999  I04270+2538     66.765305    25.645897   0.066  -0.006   16.75    4.09   12.66   11.83   11.60    10.1     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1   640.9     6.4   0.023  999999  I04249+2555     66.230141    25.917355   0.062  -0.020   11.41    1.61    9.80    9.31    9.24     8.9     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1  1380.2    21.4   0.000  999999  I04250+2522     66.255920    25.367422   0.037  -0.029   16.84    4.00   12.84   12.19   11.91     8.8     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1   880.4    15.6   0.009  999999  I04241+2543     66.025093    25.724003   0.047  -0.014   14.94    3.37   11.57   10.93   10.79    10.2     0.0  PHOT
 20626  I04251+2544E    66.295097    25.749174   0.058  -0.025    7.89    0.97    6.93    6.74    6.67    15.6     1.0  PLX1    42.9    13.5   0.995  999999  I04251+2544W    66.281860    25.749405   0.048  -0.016   15.40    3.89   11.51   10.93   10.70    15.1     0.0  PHOT
 20669  I04256+6340     66.417046    63.674721  -0.127  -0.057    8.39    1.44    6.95    6.64    6.55    16.0     0.8  PLX1   209.7     6.1   0.956   20637  I04253+6337     66.344521    63.626186  -0.128  -0.051    9.96    1.73    8.23    7.82    7.69    15.5     1.5  PLX1
 20723  I04264-1033     66.609665   -10.550814   0.082  -0.060    7.89    1.31    6.58    6.29    6.18    23.6     0.9  PLX1  1600.0    18.4   0.001  999999  I04281-1023     67.032272   -10.392959   0.095  -0.073   17.06    4.68   12.38   11.76   11.50    16.7     0.0  PHOT
 20895  I04286+2613     67.165947    26.220083   0.074  -0.037   10.92    2.55    8.37    7.68    7.56    27.0     2.8  PLX1   598.7    14.4   0.023  999999  I04281+2605     67.048393    26.091568   0.062  -0.045   16.85    4.61   12.24   11.49   11.22    17.0     0.0  PHOT
 20895  I04286+2613     67.165947    26.220083   0.074  -0.037   10.92    2.55    8.37    7.68    7.56    27.0     2.8  PLX1   673.6    24.4   0.001  999999  I04294+2608     67.352676    26.136742   0.066  -0.014   17.07    4.54   12.53   11.69   11.45    14.2     0.0  PHOT
 20895  I04286+2613     67.165947    26.220083   0.074  -0.037   10.92    2.55    8.37    7.68    7.56    27.0     2.8  PLX1  1420.6    17.8   0.012  999999  I04302+2622     67.570984    26.373997   0.085  -0.051   16.85    5.05   11.80   11.16   10.91    27.1     0.0  PHOT
 21138  I04318+1529     67.968605    15.499488   0.101  -0.023   11.02    2.35    8.67    8.03    7.89    19.1     5.5  PLX1  1402.7     1.4   0.230  999999  I04305+1544     67.645325    15.733985   0.100  -0.022    8.94    1.60    7.34    6.90    6.82    16.7     2.9  PLX2
 21138  I04318+1529     67.968605    15.499488   0.101  -0.023   11.02    2.35    8.67    8.03    7.89    19.1     5.5  PLX1  1503.4     2.2   0.139  999999  I04329+1549     68.247711    15.818973   0.099  -0.024    8.74    1.42    7.32    7.02    6.94    34.4     6.1  PLX2
 21143  I04319-1237     67.987434   -12.632645   0.108   0.002    7.22    0.98    6.24    6.05    5.99    18.0     0.5  PLX1   659.8    17.0   0.008  999999  I04312-1234     67.810570   -12.571097   0.119  -0.011   18.10    4.71   13.39   12.87   12.61    10.7     0.0  PHOT
 21220  I04331-1921     68.283554   -19.358431   0.045   0.026    8.14    1.03    7.11    6.92    6.87    16.3     1.0  PLX1   805.4    11.2   0.008  999999  I04339-1914     68.484993   -19.240387   0.043   0.015   15.93    3.72   12.21   11.63   11.40     9.7     0.0  PHOT
 21220  I04331-1921     68.283554   -19.358431   0.045   0.026    8.14    1.03    7.11    6.92    6.87    16.3     1.0  PLX1  1334.9     8.1   0.023  999999  I04345-1930S    68.641006   -19.512596   0.041   0.033   16.33    4.18   12.15   11.60   11.30    13.6     0.0  PHOT
 21220  I04331-1921     68.283554   -19.358431   0.045   0.026    8.14    1.03    7.11    6.92    6.87    16.3     1.0  PLX1  1331.2     7.0   0.069  999999  I04345-1930N    68.642776   -19.506348   0.045   0.033   15.16    4.00   11.16   10.63   10.34    19.1     0.0  PHOT
 21245  I04334-0750     68.370255    -7.838614   0.085   0.065    8.15    1.05    7.10    6.87    6.80    17.1     0.8  PLX1   281.1     5.1   0.816  999999  I04332-0747     68.314018    -7.783893   0.090   0.066   19.83    5.84   13.99   13.44   13.04    13.7     0.0  PHOT
 21301  I04342+4554     68.569115    45.913479   0.037  -0.056    7.49    0.93    6.56    6.41    6.32    17.0     0.7  PLX1  1551.3    19.4   0.000  999999  I04319+4547     67.976791    45.790604   0.056  -0.060   18.98    4.88   14.10   13.51   13.20     8.5     0.0  PHOT
 21301  I04342+4554     68.569115    45.913479   0.037  -0.056    7.49    0.93    6.56    6.41    6.32    17.0     0.7  PLX1  1175.1    20.5   0.012  999999  I04352+4611     68.804901    46.195667   0.022  -0.042   15.37    3.84   11.53   10.90   10.68    14.4     0.0  PHOT
 21327  I04346-3539     68.660423   -35.658020  -0.100  -0.226    7.61    1.36    6.25    5.94    5.81    35.6     0.6  PLX1  1631.8     5.4   0.005  999999  I04364-3554     69.120224   -35.914688  -0.098  -0.221   13.11    3.43    9.68    9.09    8.86    25.4     0.0  PHOT
 21402  I04356+1009     68.913605    10.160799   0.053  -0.051    4.27    0.57    3.70    3.88    3.69    20.9     0.9  PLX1  1435.8    17.1   0.000  999999  I04351+1032     68.797623    10.542993   0.036  -0.049   18.22    4.81   13.41   12.65   12.37    11.2     0.0  PHOT
 21402  I04356+1009     68.913605    10.160799   0.053  -0.051    4.27    0.57    3.70    3.88    3.69    20.9     0.9  PLX1  1693.3     9.1   0.000  999999  I04339+1020     68.475426    10.349016   0.052  -0.060    8.90    1.01    7.89    7.73    7.64    10.5     0.0  PHOT
 21402  I04356+1009     68.913605    10.160799   0.053  -0.051    4.27    0.57    3.70    3.88    3.69    20.9     0.9  PLX1    69.7     2.2   0.998  999999  I04355+1010     68.896561    10.170440   0.052  -0.049    7.84    1.03    6.81    6.55    6.52    17.8     0.0  PHOT
 21402  I04356+1009     68.913605    10.160799   0.053  -0.051    4.27    0.57    3.70    3.88    3.69    20.9     0.9  PLX1  1768.0    15.5   0.000  999999  I04354+0940     68.851669     9.673499   0.068  -0.047   19.64    5.56   14.08   13.43   13.13    11.7     0.0  PHOT
 21619  I04384+2656S    69.622971    26.939232   0.041  -0.087    7.21    0.98    6.23    6.08    6.04    16.0     1.2  PLX1  1790.3     7.3   0.001  999999  I04363+2702     69.076027    27.039209   0.039  -0.080   16.19    3.96   12.23   11.41   11.18    11.4     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1   739.0    19.0   0.010  999999  I04398+3019     69.959015    30.316870   0.026  -0.038   19.76    5.44   14.32   13.52   13.15    10.0     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1  1436.9     6.7   0.001  999999  I04421+3033     70.539970    30.557220   0.026  -0.053   15.13    3.31   11.82   11.15   10.98     8.7     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1  1517.5     5.0   0.006  999999  I04413+2953     70.336693    29.888145   0.028  -0.053   13.00    2.54   10.46   10.03    9.88    10.4     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1   985.0    24.3   0.001  999999  I04408+3001     70.200607    30.017942   0.056  -0.052   17.83    4.44   13.39   12.80   12.48     9.0     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1  1267.4    20.0   0.005  999999  I04423+3023     70.583366    30.398745   0.033  -0.036   13.27    2.79   10.48   10.01    9.87    11.7     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1  1512.1    20.2   0.001  999999  I04424+3005     70.624207    30.093815   0.035  -0.036   17.23    4.32   12.91   12.32   12.06    10.4     0.0  PHOT
 21783  I04407+3017     70.195007    30.291523   0.032  -0.056    8.11    0.98    7.13    6.94    6.88    15.5     1.1  PLX1  1430.9    10.0   0.020  999999  I04407+3041     70.190125    30.688978   0.026  -0.048   17.84    4.88   12.96   12.35   12.06    14.4     0.0  PHOT
 21923  I04428+1843     70.715446    18.720442   0.104  -0.092    7.18    1.29    5.89    5.58    5.56    23.0     0.9  PLX1   141.6     5.1   0.984   21946  I04430+1842     70.755936    18.711653   0.099  -0.093   10.19    2.44    7.75    7.20    7.04    21.1     2.6  PLX1
 21963  I04432-0937E    70.818359    -9.618116   0.050   0.041    8.13    1.16    6.97    6.69    6.62    18.2     1.0  PLX1  1262.0    14.4   0.000  999999  I04421-0949     70.529991    -9.823408   0.058   0.053   15.32    3.43   11.89   11.30   11.05     9.2     0.0  PHOT
 22032  I04441+4657     71.046425    46.965374   0.082  -0.122    8.81    1.32    7.49    7.13    7.10    19.2     1.3  PLX1  1479.9    17.8   0.012  999999  I04438+4722     70.966110    47.372849   0.093  -0.136   15.91    4.46   11.45   10.87   10.58    22.3     0.0  PHOT
 22286  I04479-4153     71.999397   -41.892437  -0.024  -0.122    9.26    1.85    7.41    6.95    6.79    19.8     0.9  PLX1  1685.3    16.3   0.005   22377  I04490-4127W    72.259499   -41.466225  -0.040  -0.125   10.72    2.35    8.37    8.02    7.86     6.9     2.5  PLX1
 22286  I04479-4153     71.999397   -41.892437  -0.024  -0.122    9.26    1.85    7.41    6.95    6.79    19.8     0.9  PLX1  1685.0    16.3   0.005   22377  I04490-4127E    72.259743   -41.466385  -0.040  -0.125   10.51    2.14    8.37    8.02    7.86     6.9     2.5  PLX1
 22300  I04481+5536     72.029266    55.602612   0.079  -0.096    6.35    0.69    5.66    5.58    5.53    19.1     0.5  PLX1  1407.9    13.6   0.001  999999  I04455+5544     71.376259    55.735977   0.075  -0.083   17.54    4.57   12.97   12.41   12.13    11.9     0.0  PHOT
 22300  I04481+5536     72.029266    55.602612   0.079  -0.096    6.35    0.69    5.66    5.58    5.53    19.1     0.5  PLX1  1591.6    21.2   0.002  999999  I04482+5509     72.074150    55.161221   0.072  -0.076   16.18    4.20   11.98   11.35   11.10    14.9     0.0  PHOT
 22300  I04481+5536     72.029266    55.602612   0.079  -0.096    6.35    0.69    5.66    5.58    5.53    19.1     0.5  PLX1   668.7     8.1   0.395  999999  I04489+5527     72.229065    55.455070   0.072  -0.100   11.41    2.68    8.73    8.13    7.97    24.8     0.0  PHOT
 22529  I04508+3745     72.721466    37.760502   0.040   0.038    7.35    1.09    6.26    6.06    6.00    16.1     0.8  PLX1    65.7     2.2   0.989  999999  I04508+3746     72.717369    37.778461   0.038   0.037   15.08    3.46   11.62   11.08   10.83    10.6     0.0  PHOT
 22531  I04509-5327W    72.730453   -53.461517  -0.081   0.084    5.61    0.53    5.08    4.88    4.80    24.1     2.0  PLX1   301.6     3.6   0.947   22562  I04513-5324     72.835648   -53.405876  -0.078   0.086    9.11    1.64    7.47    7.05    6.95    26.1     0.7  PLX1
 22534  I04509-5327E    72.735413   -53.459713  -0.079   0.082    6.24    0.71    5.53    5.28    5.19    25.9     1.8  PLX1   289.3     4.1   0.938   22562  I04513-5324     72.835648   -53.405876  -0.078   0.086    9.11    1.64    7.47    7.05    6.95    26.1     0.7  PLX1
 22604  I04517-3413     72.949799   -34.221447   0.072   0.007    8.92    1.29    7.63    7.34    7.27    17.4     0.8  PLX1   146.5     6.4   0.826  999999  I04519-3415     72.982040   -34.252186   0.076   0.012    8.67    1.01    7.66    7.36    7.29    11.7     0.0  PHOT
 22611  I04519-3414     72.976006   -34.238655   0.075   0.010    6.74    1.03    5.72    5.48    5.39    16.9     0.4  PLX1    51.9     2.2   0.996  999999  I04519-3415     72.982040   -34.252186   0.076   0.012    8.67    1.01    7.66    7.36    7.29    11.7     0.0  PHOT
 22611  I04519-3414     72.976006   -34.238655   0.075   0.010    6.74    1.03    5.72    5.48    5.39    16.9     0.4  PLX1    99.6     4.2   0.995   22604  I04517-3413     72.949799   -34.221447   0.072   0.007    8.92    1.29    7.63    7.34    7.27    17.4     0.8  PLX1
 22615  I04519+6629     72.987709    66.495987   0.059  -0.097    8.15    1.37    6.78    6.45    6.38    24.4     0.8  PLX1  1085.2     8.2   0.002  999999  I04496+6641     72.421555    66.697762   0.067  -0.095   16.63    4.28   12.35   11.77   11.46    13.2     0.0  PHOT
 22683  I04526-2546     73.172752   -25.774988   0.007  -0.068    7.86    0.98    6.88    6.72    6.63    15.2     0.8  PLX1   796.0    10.0   0.076   22668  I04525-2559     73.145004   -25.994701   0.001  -0.076    9.18    1.15    8.03    7.73    7.67     9.4     1.3  PLX1
 22792  I04542+2359     73.553902    23.998804  -0.047  -0.042    7.55    0.84    6.71    6.57    6.47    15.9     0.8  PLX1   995.2    20.9   0.005  999999  I04553+2354     73.838417    23.904673  -0.027  -0.048   15.95    3.80   12.15   11.41   11.25    10.5     0.0  PHOT
 22792  I04542+2359     73.553902    23.998804  -0.047  -0.042    7.55    0.84    6.71    6.57    6.47    15.9     0.8  PLX1  1322.8    15.3   0.000  999999  I04545+2421     73.628105    24.359943  -0.039  -0.029   12.81    2.19   10.62   10.23   10.13     8.1     0.0  PHOT
 22826  I04547+1221     73.681877    12.352202   0.089  -0.040    7.20    1.14    6.06    5.84    5.79    19.9     0.6  PLX1   415.9     2.8   0.892  999999  I04544+1227E    73.620415    12.450930   0.091  -0.042    8.74    1.33    7.41    7.17    7.07    20.1     0.0  PHOT
 23117  I04584+3719     74.618645    37.329033   0.029  -0.049    6.77    0.74    6.03    5.93    5.89    17.0     0.6  PLX1  1544.5     8.1   0.001  999999  I04568+3702     74.211067    37.049301   0.021  -0.048   18.25    4.72   13.53   12.80   12.47    10.1     0.0  PHOT
 23117  I04584+3719     74.618645    37.329033   0.029  -0.049    6.77    0.74    6.03    5.93    5.89    17.0     0.6  PLX1   478.0    21.0   0.006  999999  I04590+3716     74.771843    37.276226   0.008  -0.048   17.37    4.26   13.11   12.46   12.22     9.2     0.0  PHOT
 23204  I04596+2556     74.902649    25.935848  -0.083  -0.087    7.38    1.56    5.82    5.49    5.36    20.5     0.7  PLX1   620.3    12.6   0.286  999999  I04588+2555     74.711319    25.927061  -0.095  -0.083   13.69    3.53   10.16    9.53    9.29    21.8     0.0  PHOT
 23221  I04598-1015     74.960228   -10.263314   0.022  -0.134    5.48    1.36    4.12    3.55    3.59    18.5     0.8  PLX1   297.9     3.2   0.926  999999  I04596-1019     74.904709   -10.325462   0.023  -0.131    8.47    1.16    7.31    7.04    7.01    26.2     7.6  PLX4
 23259  I05002+2508     75.073013    25.136436   0.062   0.004    8.12    1.31    6.81    6.50    6.42    26.2     1.2  PLX1    33.9     7.8   0.997  999999  I05003+2507     75.081367    25.130836   0.056   0.009   12.43    3.02    9.41    8.76    8.52    21.6     0.0  PHOT
 23399  I05017+4220     75.438843    42.344257   0.016  -0.127    8.16    1.04    7.12    6.88    6.82    15.1     1.0  PLX1   616.2    13.9   0.021  999999  I05018+4230     75.474556    42.513390   0.028  -0.134   17.73    4.44   13.29   12.73   12.46     9.4     0.0  PHOT
 23418  I05019+0958     75.494980     9.983128   0.017  -0.082   11.45    4.24    7.21    6.66    6.37    30.1     9.6  PLX1  1265.7    21.2   0.000  999999  I05011+0942     75.283447     9.700053   0.010  -0.062   18.10    5.11   12.99   12.40   12.14    16.1     0.0  PHOT
 23418  I05019+0958     75.494980     9.983128   0.017  -0.082   11.45    4.24    7.21    6.66    6.37    30.1     9.6  PLX1  1424.8    14.1   0.000  999999  I05016+1022     75.424126    10.372725   0.007  -0.072   16.89    4.61   12.28   11.67   11.40    16.7     0.0  PHOT
 23530  I05035+6304     75.878235    63.078133   0.106   0.311    7.63    1.04    6.59    6.23    6.18    31.0     1.0  PLX1    32.8     6.4   0.999   23532  I05035+6305     75.888733    63.085896   0.101   0.315    7.93    1.59    6.34    6.02    5.95    31.1     0.8  PLX1
 23554  I05038-2423     75.971962   -24.388155   0.024  -0.040    5.60    0.17    5.43    5.40    5.34    17.2     0.3  PLX1   698.5    24.7   0.011  999999  I05032-2431     75.819206   -24.523558   0.003  -0.053   15.07    3.52   11.55   10.91   10.70    11.4     0.0  PHOT
 23585  I05042+4546     76.067459    45.779362   0.018  -0.060    6.54    0.45    6.09    6.02    5.98    16.3     0.5  PLX1   810.6    12.2   0.028  999999  I05040+4533     76.021591    45.556484   0.030  -0.058   16.59    4.13   12.46   11.86   11.62    11.4     0.0  PHOT
 23585  I05042+4546     76.067459    45.779362   0.018  -0.060    6.54    0.45    6.09    6.02    5.98    16.3     0.5  PLX1  1249.5    10.4   0.006  999999  I05023+4542     75.580864    45.708519   0.015  -0.050   17.33    4.42   12.91   12.23   12.04    11.1     0.0  PHOT
 23692  I05055+5249     76.377548    52.831112   0.006  -0.091   11.86   -0.68   12.54   12.67   12.76    16.7     3.0  PLX1   308.8    22.6   0.061  999999  I05057+5245     76.445648    52.755833   0.022  -0.075   17.39    4.38   13.01   12.43   12.13    10.3     0.0  PHOT
 23692  I05055+5249     76.377548    52.831112   0.006  -0.091   11.86   -0.68   12.54   12.67   12.76    16.7     3.0  PLX1  1425.5    17.5   0.014  999999  I05073+5307     76.826019    53.119854   0.021  -0.082   13.93    3.66   10.27    9.63    9.44    22.7     0.0  PHOT
 23693  I05055-5728     76.377739   -57.472706  -0.032   0.118    4.77    1.07    3.70    3.41    3.37    85.9     0.2  PLX1   321.7     3.2   0.929   23708  I05057-5733     76.447372   -57.553833  -0.033   0.121    9.11    2.84    6.27    5.63    5.44    85.8     0.9  PLX1
 23694  I05055+5248     76.378189    52.810173   0.014  -0.094   10.02    1.93    8.09    7.49    7.40    19.8     2.2  PLX1   244.6    20.6   0.023  999999  I05057+5245     76.445648    52.755833   0.022  -0.075   17.39    4.38   13.01   12.43   12.13    10.3     0.0  PHOT
 23694  I05055+5248     76.378189    52.810173   0.014  -0.094   10.02    1.93    8.09    7.49    7.40    19.8     2.2  PLX1  1480.7    13.9   0.016  999999  I05073+5307     76.826019    53.119854   0.021  -0.082   13.93    3.66   10.27    9.63    9.44    22.7     0.0  PHOT
 23783  I05066+5135     76.669304    51.597748  -0.029  -0.174    4.98    0.99    3.99    3.89    4.12    38.0     0.3  PLX1    90.3     5.4   0.995  999999  I05068+5136     76.704910    51.609589  -0.027  -0.169    9.83    2.49    7.34    6.76    6.64    42.7     0.0  PHOT
 23879  I05078+0829     76.970352     8.498473   0.022  -0.061    5.47    0.84    4.63    4.62    4.54    15.5     1.9  PLX1  1231.7    23.8   0.016  999999  I05065+0825     76.632370     8.425848   0.016  -0.038   19.78    6.37   13.41   12.79   12.44    22.2     0.0  PHOT
 24016  I05097+2947     77.432068    29.798637   0.066   0.000    6.72    1.02    5.70    5.47    5.42    18.9     0.7  PLX1    68.8     3.2   0.998   24005  I05096+2947     77.412163    29.790436   0.069   0.001    8.49    1.20    7.29    6.97    6.91    18.7     1.1  PLX1
 24046  I05100+2733     77.516098    27.556520   0.198  -0.089    6.97    0.96    6.01    5.78    5.74    25.0     0.8  PLX1   314.6    11.2   0.761   24035  I05100+2738     77.503601    27.643208   0.208  -0.084    9.22    1.79    7.43    6.90    6.80    25.2     1.2  PLX1
 24065  I05102+3034     77.560310    30.574738   0.040  -0.130    7.82    1.03    6.78    6.57    6.49    16.3     1.0  PLX1  1346.0    19.9   0.002  999999  I05092+3016     77.310341    30.269459   0.046  -0.111   16.33    3.98   12.35   11.74   11.44    10.9     0.0  PHOT
 24221  I05120-6510     78.012756   -65.175720   0.040   0.058    7.09    0.89    6.20    5.96    5.92    16.3     0.4  PLX1  1147.1    10.0   0.005  999999  I05100-6524     77.506935   -65.415001   0.032   0.052   11.32    1.72    9.60    9.24    9.15    10.3     0.0  PHOT
 24542  I05159-8104     78.981888   -81.072075   0.062   0.077    9.63    1.41    8.22    7.83    7.76    17.3     0.9  PLX1   913.5     4.5   0.382  999999  I05166-8049     79.173851   -80.820084   0.064   0.081   11.68    2.57    9.10    8.49    8.34    19.7     0.0  PHOT
 24608  I05166+4559     79.172318    45.998051   0.076  -0.427    0.08    1.33   -1.25   -1.57   -1.74    76.2     0.5  PLX1   721.0    23.3  -0.040  999999  I05173+4550     79.348869    45.839714   0.060  -0.410   10.83    4.05    6.78    6.20    5.95    77.3    15.5  PLX3
 24723  I05181-1611     79.536942   -16.187057  -0.100   0.029    7.72    1.71    6.01    5.57    5.44    17.6     1.3  PLX1    90.1     4.0   0.987  999999  I05180-1612     79.518181   -16.204451  -0.104   0.029    9.05    1.18    7.87    7.60    7.49    13.3     0.0  PHOT
 24728  I05181+0559     79.544144     5.994813   0.017  -0.084   11.64    2.00    9.64    9.13    9.01    16.4     4.0  PLX1  1329.9    15.5   0.000  999999  I05192+0614     79.816475     6.246057   0.021  -0.069   12.01    1.83   10.18    9.82    9.70     8.3     0.0  PHOT
 24817  I05191+0235     79.796738     2.595814  -0.020  -0.052    5.38    0.76    4.61    4.59    4.33    16.1     0.4  PLX1  1728.6    23.3   0.002  999999  I05184+0209     79.609688     2.153531  -0.004  -0.069   10.11    1.56    8.55    8.12    7.98    15.3     0.0  PHOT
 25082  I05221+0523S    80.546684     5.395310   0.044  -0.051    7.06    0.94    6.12    5.90    5.85    17.7     1.0  PLX1  1326.2     1.4   0.208  999999  I05234+0513     80.870743     5.217498   0.043  -0.052   10.59    1.84    8.75    8.30    8.16    16.1     0.0  PHOT
 25127  I05227+1313     80.678009    13.229090   0.014  -0.045    9.22    1.42    7.80    7.50    7.32    21.0     1.1  PLX1  1135.0    17.0   0.001  999999  I05217+1300     80.449127    13.006218  -0.003  -0.046   15.90    3.91   11.99   11.51   11.23    12.3     0.0  PHOT
 25127  I05227+1313     80.678009    13.229090   0.014  -0.045    9.22    1.42    7.80    7.50    7.32    21.0     1.1  PLX1  1388.4    17.5   0.001  999999  I05237+1255     80.928925    12.930615   0.031  -0.049   16.31    4.12   12.19   11.53   11.27    12.8     0.0  PHOT
 25166  I05230+4659     80.762993    46.986782   0.011  -0.086    8.21    1.35    6.86    6.49    6.43    23.3     0.7  PLX1  1472.9    17.2   0.010  999999  I05253+4653     81.345024    46.888004   0.001  -0.072    9.80    2.30    7.50    6.92    6.80    36.1     0.0  PHOT
 25233  I05237+6841S    80.939453    68.687241   0.004  -0.315   10.99    2.55    8.44    7.80    7.66    29.2     2.5  PLX1    32.4    14.4   0.992  999999  I05237+6841N    80.945908    68.695923  -0.004  -0.303   15.08    4.12   10.96   10.37   10.13    22.6     0.0  PHOT
 25278  I05244+1723     81.106064    17.383535   0.250  -0.007    5.00    0.57    4.43    4.03    4.04    69.5     0.4  PLX1   707.3     3.6   0.576   25220  I05236+1719     80.909889    17.324120   0.253  -0.005    7.93    2.05    5.88    5.38    5.23    71.0     1.3  PLX1
 25435  I05263+0351E    81.596115     3.856592   0.053   0.037    7.68    0.90    6.78    6.59    6.50    15.8     1.0  PLX1    43.3     4.5   0.937  999999  I05263+0351W    81.584579     3.853102   0.055   0.033   13.47    2.54   10.93   10.33   10.08     8.4     0.0  PHOT
 25435  I05263+0351E    81.596115     3.856592   0.053   0.037    7.68    0.90    6.78    6.59    6.50    15.8     1.0  PLX1  1522.6     9.0   0.010  999999  I05273+0412     81.825836     4.212057   0.062   0.037   18.07    4.88   13.19   12.62   12.35    13.0     0.0  PHOT
 25461  I05267-4502     81.677589   -45.049652  -0.019   0.062    8.28    1.10    7.18    6.94    6.86    19.2     0.6  PLX1   978.6    14.4   0.002  999999  I05258-4449     81.465149   -44.823399  -0.031   0.070   10.40    1.42    8.98    8.62    8.52    11.0     0.0  PHOT
 25627  I05284-3922     82.116966   -39.370983   0.086   0.019    9.32    1.79    7.53    7.09    6.98    25.3     0.9  PLX1    72.4     4.0   0.998  999999  I05285-3922     82.142830   -39.373116   0.090   0.019   10.90    2.55    8.35    7.74    7.57    27.7     0.0  PHOT
 25662  I05288+1233     82.215111    12.550853   0.081  -0.218    6.71    1.10    5.61    5.37    5.33    35.5     1.0  PLX1    99.6    16.6   0.968  999999  I05289+1231     82.235451    12.531575   0.090  -0.204   13.82    4.17    9.65    9.06    8.79    42.6     0.0  PHOT
 26100  I05339+1535     83.499962    15.584551  -0.051  -0.028    7.39    1.22    6.17    5.91    5.82    16.1     0.7  PLX1  1333.4    24.8   0.001  999999  I05324+1533     83.116623    15.556109  -0.035  -0.047   15.94    3.82   12.12   11.47   11.24    10.8     0.0  PHOT
 26231  I05353+1317     83.835213    13.284404   0.047  -0.061    8.06    0.97    7.09    6.92    6.88    16.0     1.0  PLX1  1412.7    15.5   0.001  999999  I05368+1324     84.217850    13.408125   0.043  -0.046   17.54    4.36   13.18   12.50   12.26     9.4     0.0  PHOT
 26335  I05365+1119     84.129143    11.327868  -0.001  -0.058    9.02    2.89    6.13    5.44    5.27    89.0     1.0  PLX1   156.6     2.2   0.990  999999  I05366+1117     84.160278    11.296884  -0.003  -0.059   12.50    4.23    8.27    7.69    7.41    83.6     0.0  PHOT
 26372  I05369+7419     84.231911    74.319252   0.036  -0.100    7.05    0.76    6.29    6.17    6.13    15.7     0.4  PLX1  1159.7    13.5   0.003  999999  I05413+7426     85.343704    74.435410   0.026  -0.091   16.57    3.98   12.59   11.96   11.73     9.8     0.0  PHOT
 26372  I05369+7419     84.231911    74.319252   0.036  -0.100    7.05    0.76    6.29    6.17    6.13    15.7     0.4  PLX1   537.3    20.1   0.044  999999  I05387+7414     84.699936    74.240013   0.056  -0.102   16.68    4.13   12.55   11.93   11.74    10.9     0.0  PHOT
 26437  I05375+7441     84.389511    74.688797  -0.025  -0.181    7.75    1.07    6.68    6.40    6.36    19.8     0.6  PLX1  1440.3    19.2   0.000  999999  I05413+7422     85.330353    74.375198  -0.034  -0.164   16.63    4.11   12.52   11.94   11.69    11.0     0.0  PHOT
 26444  I05376+0606     84.404518     6.112005   0.093  -0.089    7.70    1.08    6.62    6.33    6.30    19.4     1.0  PLX1   228.8    10.8   0.878  999999  I05378+0606     84.468063     6.105080   0.084  -0.083   11.83    2.73    9.10    8.44    8.28    21.4     0.0  PHOT
 26544  I05386+3228     84.673683    32.474995   0.036  -0.049    8.02    1.02    7.00    6.82    6.76    15.2     0.7  PLX1  1645.4    15.1   0.007  999999  I05383+3255     84.575157    32.924496   0.034  -0.064   10.69    1.96    8.73    8.23    8.14    17.3     0.0  PHOT
 26779  I05413+5328     85.334732    53.481129   0.003  -0.524    6.21    1.91    4.30    3.99    4.27    81.5     0.5  PLX1    98.0     7.0   0.990   26801  I05415+5329     85.378044    53.489872   0.003  -0.517    9.78    3.19    6.59    5.96    5.76    80.4     1.7  PLX1
 26799  I05414+3448     85.371361    34.812927   0.068  -0.021    9.20    1.21    7.99    7.70    7.69    15.8     1.1  PLX1  1652.9    20.1  -0.001  999999  I05395+3436     84.875427    34.602715   0.050  -0.012    9.12    1.82    7.30    6.82    6.74    31.1     0.0  PHOT
 26799  I05414+3448     85.371361    34.812927   0.068  -0.021    9.20    1.21    7.99    7.70    7.69    15.8     1.1  PLX1  1282.3    22.5   0.000  999999  I05423+3430E    85.593468    34.506962   0.049  -0.009   19.88    5.30   14.58   14.02   13.72     8.3     0.0  PHOT
 26799  I05414+3448     85.371361    34.812927   0.068  -0.021    9.20    1.21    7.99    7.70    7.69    15.8     1.1  PLX1   700.5    16.5   0.008  999999  I05423+3452     85.594315    34.878891   0.064  -0.037   14.62    3.18   11.44   10.82   10.60     9.5     0.0  PHOT
 26830  I05418-5000     85.455376   -50.004353   0.062   0.079    8.82    1.62    7.20    6.82    6.74    18.2     1.5  PLX1  1707.5     8.5   0.001  999999  I05447-5003     86.187515   -50.063881   0.056   0.073    9.73    1.28    8.45    8.11    8.09    11.6     0.0  PHOT
 26907  I05427+0240     85.690956     2.679116   0.254  -0.527    8.55    1.58    6.97    6.54    6.43    30.3     1.1  PLX1    56.8     6.7   0.997  999999  I05427+0241     85.689598     2.694841   0.251  -0.521   13.03    3.58    9.45    8.86    8.62    31.4     0.0  PHOT
 26977  I05434-2537     85.868958   -25.622086  -0.024  -0.043    8.77    1.34    7.43    7.12    7.00    19.4     0.9  PLX1  1615.4    17.7   0.000  999999  I05426-2602     85.674881   -26.035534  -0.036  -0.056   12.76    2.37   10.39    9.83    9.72     9.9     0.0  PHOT
 26977  I05434-2537     85.868958   -25.622086  -0.024  -0.043    8.77    1.34    7.43    7.12    7.00    19.4     0.9  PLX1  1304.9    21.9   0.016  999999  I05449-2527     86.228401   -25.459791  -0.008  -0.058   14.70    3.96   10.74   10.12    9.91    22.6     0.0  PHOT
 27123  I05451+3337     86.278008    33.626289  -0.002  -0.079    6.84    0.91    5.93    5.81    5.76    18.4     0.8  PLX1  1467.0     4.2   0.022  999999  I05470+3341     86.762100    33.686096  -0.005  -0.082   10.78    1.77    9.01    8.56    8.49    13.8     0.0  PHOT
 27134  I05452-5955     86.305824   -59.923782  -0.023   0.121    9.35    1.74    7.61    7.16    7.03    20.1     0.8  PLX1   264.1     7.3   0.881  999999  I05446-5954     86.161568   -59.911392  -0.030   0.123   11.05    2.77    8.28    7.66    7.48    31.9     0.0  PHOT
 27185  I05456-1552     86.424767   -15.870016  -0.023  -0.077    8.17    1.03    7.14    6.91    6.78    16.0     0.8  PLX1   588.8    22.8   0.009  999999  I05459-1543     86.499931   -15.723297  -0.002  -0.068   18.04    4.59   13.45   12.84   12.58     9.6     0.0  PHOT
 27185  I05456-1552     86.424767   -15.870016  -0.023  -0.077    8.17    1.03    7.14    6.91    6.78    16.0     0.8  PLX1  1278.9    14.9   0.005  999999  I05462-1532     86.563477   -15.540759  -0.028  -0.091    9.47    1.20    8.27    8.01    7.94    11.4     0.0  PHOT
 27225  I05461+7815     86.549629    78.256256  -0.046   0.071    8.28    1.41    6.87    6.52    6.47    29.0     0.7  PLX1  1789.2    20.1   0.000  999999  I05414+7749     85.369507    77.826050  -0.028   0.062   10.79    2.15    8.64    8.11    7.95    19.8     0.0  PHOT
 27249  I05465+5606     86.626633    56.115574   0.020  -0.059    5.95    0.40    5.55    5.53    5.51    16.5     0.4  PLX1  1755.9    21.6   0.000  999999  I05443+5543     86.093178    55.731285  -0.001  -0.054   13.76    2.71   11.05   10.40   10.27     8.6     0.0  PHOT
 27249  I05465+5606     86.626633    56.115574   0.020  -0.059    5.95    0.40    5.55    5.53    5.51    16.5     0.4  PLX1  1355.3    12.0   0.000  999999  I05477+5626     86.944099    56.447838   0.008  -0.058   19.82    5.27   14.55   13.85   13.49     8.4     0.0  PHOT
 27249  I05465+5606     86.626633    56.115574   0.020  -0.059    5.95    0.40    5.55    5.53    5.51    16.5     0.4  PLX1  1608.0    23.3   0.000  999999  I05487+5548     87.198700    55.802849   0.010  -0.080   16.73    4.02   12.71   12.09   11.83     9.5     0.0  PHOT
 27253  I05465+0110     86.645477     1.168213  -0.080  -0.142    5.95    1.04    4.91    4.38    4.21    25.5     0.4  PLX1   283.6    11.0   0.767  999999  I05463+0112     86.580734     1.213100  -0.069  -0.143   13.16    3.44    9.72    9.04    8.80    25.1     0.0  PHOT
 27417  I05483-2427     87.083580   -24.463856  -0.031  -0.039    7.87    1.12    6.75    6.48    6.44    23.1     0.6  PLX1  1702.2    23.0   0.000  999999  I05503-2432     87.597252   -24.534380  -0.030  -0.062   10.74    1.88    8.86    8.39    8.32    15.6     0.0  PHOT
 27970  I05549-1256     88.739441   -12.938758  -0.022  -0.041    7.79    1.02    6.77    6.55    6.45    16.0     1.3  PLX1  1392.7    10.4   0.020  999999  I05565-1251     89.129074   -12.864844  -0.012  -0.038   10.96    1.92    9.04    8.58    8.42    14.7     0.0  PHOT
 28267  I05583-0439     89.589722    -4.650640   0.071  -0.203    6.99    1.33    5.66    5.27    5.17    42.5     0.6  PLX1    89.1    17.8   0.809  999999  I05582-0438     89.571564    -4.633756   0.085  -0.214   15.75    4.64   11.11   10.64   10.31    29.2     0.0  PHOT
 28368  I05596+5835     89.907303    58.593060   0.009  -0.249   10.25    3.18    7.07    6.42    6.21    73.9     1.6  PLX1   161.3     5.4   0.980  999999  I05599+5834     89.982056    58.570923   0.007  -0.254   13.85    4.82    9.03    8.46    8.18    85.0     0.0  PHOT
 28452  I06004-6029     90.113159   -60.494320   0.010  -0.079    9.35    1.62    7.73    7.32    7.23    21.0     0.8  PLX1  1151.9    21.9   0.027   28577  I06018-6013     90.467323   -60.226063  -0.006  -0.094    9.40    1.74    7.66    7.18    7.05     1.0     0.8  PLX1
 28677  I06032+4254     90.824799    42.911583   0.105  -0.133    6.08    1.72    4.36    3.85    3.90    15.3     0.9  PLX1   151.8     3.6   0.990  999999  I06032+4256N    90.800301    42.949753   0.108  -0.135   16.80    4.67   12.13   11.57   11.29    18.6     0.0  PHOT
 28764  I06044-4502     91.118515   -45.036636  -0.082   0.246    6.35    0.94    5.41    5.15    5.04    37.6     0.3  PLX1   197.6     8.2   0.930  999999  I06046-4504S    91.165787   -45.080204  -0.080   0.254    8.98    2.38    6.60    6.09    6.03    37.2     0.6  PLX1
 28767  I06044+4415     91.124748    44.260468   0.095  -0.152    6.74    1.00    5.74    5.51    5.45    30.2     0.4  PLX1   192.5     1.0   0.994  999999  I06042+4416     91.054237    44.278084   0.094  -0.152    9.21    1.94    7.27    6.79    6.69    33.5     0.0  PHOT
 28790  I06046-4504N    91.167107   -45.078964  -0.080   0.254    5.93    0.85    5.08    4.92    4.75    37.2     0.6  PLX1   196.2     8.2   0.847   28764  I06044-4502     91.118515   -45.036636  -0.082   0.246    6.35    0.94    5.41    5.15    5.04    37.6     0.3  PLX1
 29132  I06086+0928     92.169647     9.478253  -0.055   0.000   10.55    2.47    8.08    7.46    7.33    30.4     2.2  PLX1  1734.8    20.5  -0.002  999999  I06101+0909     92.531670     9.154656  -0.040  -0.014    7.88    1.87    6.01    5.48    5.39    57.8     0.0  PHOT
 29185  I06093-4933     92.347603   -49.562836  -0.010   0.075    6.54    0.95    5.59    5.37    5.24    16.9     0.3  PLX1  1595.2    12.5   0.000  999999  I06100-4959     92.520714   -49.991486  -0.004   0.064    9.25    1.02    8.23    7.97    7.93     9.1     0.0  PHOT
 29330  I06110-1348     92.763062   -13.800816  -0.012  -0.061    8.89    1.85    7.04    6.56    6.43    22.9     1.0  PLX1   265.2    19.0   0.639  999999  I06113-1347     92.838684   -13.795011  -0.013  -0.080   14.73    3.96   10.77   10.18    9.95    22.3     0.0  PHOT
 29673  I06151-7142     93.775063   -71.702774  -0.016   0.054    6.68    1.11    5.57    5.29    5.21    31.8     0.3  PLX1  1556.6    23.1   0.006   29964  I06184-7202     94.617546   -72.044846  -0.009   0.076   10.11    2.58    7.53    6.98    6.81    25.9     0.9  PLX1
 29711  I06154-0454     93.873650    -4.914719   0.026  -0.033    6.01    0.15    5.86    5.90    5.86    15.4     0.4  PLX1  1737.3    12.2   0.002  999999  I06171-0509     94.289841    -5.161572   0.033  -0.023   15.59    3.81   11.78   11.16   10.95    12.6     0.0  PHOT
 29860  I06172+0506     94.317268     5.100088  -0.189   0.171    5.70    0.74    4.96    4.43    4.20    52.0     0.4  PLX1   103.0    13.0   0.975  999999  I06171+0507     94.294357     5.117342  -0.201   0.166   14.04    4.95    9.09    8.56    8.27    51.8    10.4  PLX3
 29873  I06173+5724     94.347267    57.414677  -0.046  -0.061    7.21    1.03    6.18    5.96    5.89    18.1     1.4  PLX1   486.2     2.0   0.857  999999  I06183+5727     94.588593    57.451366  -0.046  -0.063    9.28    1.38    7.90    7.53    7.45    17.1     0.0  PHOT
 30030  I06191-0326     94.783569    -3.438998   0.011  -0.044    8.01    1.16    6.85    6.59    6.55    20.3     0.8  PLX1  1573.6    21.5   0.005  999999  I06187-0300     94.692291    -3.011509   0.019  -0.064    8.46    1.25    7.21    6.95    6.83    19.8     0.0  PHOT
 30230  I06216+5611     95.402138    56.184830  -0.031  -0.044    8.90    1.26    7.64    7.34    7.30    15.1     1.0  PLX1  1522.6     7.3   0.033  999999  I06195+5629     94.885498    56.497177  -0.024  -0.042   10.11    1.66    8.45    8.01    7.94    16.9     0.0  PHOT
 30247  I06217+5327     95.442207    53.452175   0.023  -0.090    5.39    0.93    4.46    4.39    4.26    16.9     0.3  PLX1  1152.1    22.8   0.000  999999  I06217+5346     95.439705    53.772209   0.045  -0.084   16.54    3.93   12.61   12.00   11.75     9.3     0.0  PHOT
 30247  I06217+5327     95.442207    53.452175   0.023  -0.090    5.39    0.93    4.46    4.39    4.26    16.9     0.3  PLX1   803.9    18.8   0.006  999999  I06232+5325     95.814087    53.423447   0.015  -0.073   13.11    2.59   10.52    9.99    9.87    10.4     0.0  PHOT
 30278  I06221+6145     95.533714    61.759995  -0.002  -0.117    7.25    0.87    6.38    6.22    6.19    15.2     0.6  PLX1   920.8    20.1   0.021  999999  I06199+6144     94.993774    61.749493  -0.020  -0.108   18.50    4.99   13.51   12.89   12.59    12.0     0.0  PHOT
 30342  I06229-5622     95.732613   -56.369957  -0.040  -0.016    5.63    0.40    5.23    5.12    5.03    20.7     0.6  PLX1  1002.5    19.6   0.021  999999  I06236-5606     95.908394   -56.109051  -0.045   0.003    8.49    1.18    7.31    7.01    6.94    17.1     4.8  PLX4
 30502  I06247-4324     96.182343   -43.405685   0.004   0.081    8.71    1.24    7.47    7.14    7.07    16.8     0.8  PLX1  1610.2    20.8   0.000  999999  I06257-4259     96.435181   -42.997860   0.021   0.069   12.24    2.01   10.23    9.82    9.72     8.9     0.0  PHOT
 30509  I06247-0530     96.197479    -5.503649  -0.058  -0.034    7.75    0.96    6.79    6.59    6.50    17.5     0.7  PLX1  1512.8    19.8   0.001  999999  I06259-0548     96.491135    -5.805566  -0.043  -0.021   17.30    4.51   12.79   12.17   11.86    12.4     0.0  PHOT
 31085  I06313-0134     97.846336    -1.570647  -0.248  -0.342   10.06    1.64    8.42    7.94    7.80    17.6     1.7  PLX1   434.4    16.6   0.266  999999  I06314-0141     97.868759    -1.689205  -0.239  -0.328   13.80    3.25   10.55    9.96    9.76    15.0     0.0  PHOT
 31223  I06329-4832     98.240456   -48.544529   0.018  -0.129    7.01    0.93    6.08    5.90    5.78    15.2     0.3  PLX1  1507.3    14.6   0.004   31464  I06354-4828     98.864433   -48.476326   0.014  -0.143    9.06    1.11    7.95    7.72    7.61    10.3     0.9  PLX1
 31473  I06355+7651     98.889832    76.866348  -0.038  -0.063    8.22    1.27    6.95    6.66    6.58    22.9     0.7  PLX1  1784.6    11.4   0.001  999999  I06442+7652    101.071289    76.875488  -0.045  -0.054   15.35    3.96   11.39   10.80   10.58    16.7     0.0  PHOT
 31509  I06359-3605     98.975143   -36.088673  -0.053  -0.092    6.41    1.00    5.41    5.24    5.11    25.3     0.4  PLX1   287.4     4.1   0.948   31547  I06362-3608     99.052368   -36.138458  -0.057  -0.091    7.30    1.24    6.06    5.76    5.70    25.4     0.6  PLX1
 31734  I06383+1828     99.588234    18.480377  -0.076  -0.015   11.71    2.38    9.33    8.68    8.55    20.4     7.2  PLX1    55.9     6.7   0.986  999999  I06382+1828     99.573578    18.473484  -0.073  -0.021   11.32    2.09    9.23    8.59    8.45    14.6     0.0  PHOT
 31747  I06384+3944     99.611862    39.742336   0.030  -0.209   10.44    1.66    8.78    8.24    8.18    16.0     1.9  PLX1  1261.5    19.1   0.022  999999  I06401+3952    100.035912    39.870708   0.044  -0.222   16.36    4.57   11.79   11.21   10.98    20.4     0.0  PHOT
 31783  I06387+7542     99.679314    75.706810  -0.036  -0.108    7.82    1.09    6.73    6.45    6.40    19.3     0.6  PLX1  1446.3    22.1   0.000  999999  I06338+7526     98.456322    75.447983  -0.014  -0.106   17.57    4.50   13.07   12.50   12.25    10.8     0.0  PHOT
 31783  I06387+7542     99.679314    75.706810  -0.036  -0.108    7.82    1.09    6.73    6.45    6.40    19.3     0.6  PLX1  1684.2     5.8   0.002  999999  I06462+7543    101.574020    75.716827  -0.031  -0.111   12.92    2.67   10.25    9.63    9.49    12.2     0.0  PHOT
 31801  I06389-7425     99.730980   -74.425446  -0.021   0.038    9.76    1.42    8.34    7.96    7.91    15.5     0.8  PLX1  1475.8    17.7   0.000  999999  I06418-7447    100.463722   -74.785110  -0.038   0.043   12.10    1.93   10.17    9.69    9.56     8.8     0.0  PHOT
 31801  I06389-7425     99.730980   -74.425446  -0.021   0.038    9.76    1.42    8.34    7.96    7.91    15.5     0.8  PLX1   963.6    20.2   0.024  999999  I06415-7413    100.393791   -74.225502  -0.002   0.045   11.64    2.12    9.52    9.00    8.85    13.0     0.0  PHOT
 31801  I06389-7425     99.730980   -74.425446  -0.021   0.038    9.76    1.42    8.34    7.96    7.91    15.5     0.8  PLX1  1086.7    21.2   0.001  999999  I06414-7440    100.368790   -74.674049   0.000   0.041    8.86    0.91    7.95    7.73    7.66     9.0     0.0  PHOT
 32104  I06424+1738    100.601364    17.645306   0.009  -0.084    5.22    0.19    5.03    5.07    5.01    22.9     0.7  PLX1  1392.0    21.1   0.000  999999  I06428+1800E   100.722466    18.014360   0.011  -0.063   16.13    3.96   12.17   11.50   11.27    11.7     0.0  PHOT
 32125  I06425+3853    100.643280    38.892033  -0.018  -0.090    7.08    0.79    6.29    6.16    6.10    16.1     0.6  PLX1   521.0    19.0   0.016  999999  I06430+3846    100.752426    38.774876  -0.019  -0.071   17.41    4.33   13.08   12.46   12.18     9.7     0.0  PHOT
 32423  I06460+3233    101.521126    32.555660  -0.454   0.099    8.80    1.78    7.02    6.52    6.42    38.1     1.0  PLX1    30.7     0.0   1.000  999999  I06461+3233    101.531082    32.554173  -0.454   0.099   11.86    2.87    8.99    8.43    8.18    40.0     8.0  PLX3
 32489  I06468+5710    101.706284    57.169178   0.014  -0.039    5.44    1.54    3.90    3.41    3.20    15.5     0.3  PLX1   614.4    12.2   0.013  999999  I06468+5659    101.722107    56.998722   0.007  -0.049   19.75    5.32   14.43   13.75   13.47     9.0     0.0  PHOT
 32489  I06468+5710    101.706284    57.169178   0.014  -0.039    5.44    1.54    3.90    3.41    3.20    15.5     0.3  PLX1  1164.2    18.4   0.020  999999  I06453+5654    101.348579    56.911400   0.030  -0.030   18.27    5.05   13.22   12.60   12.42    14.1     0.0  PHOT
 32489  I06468+5710    101.706284    57.169178   0.014  -0.039    5.44    1.54    3.90    3.41    3.20    15.5     0.3  PLX1  1300.7     5.8   0.076  999999  I06487+5655    102.183441    56.916935   0.009  -0.042   16.43    4.32   12.11   11.59   11.35    15.1     0.0  PHOT
 32644  I06485-0404N   102.148979    -4.075871  -0.051  -0.066    7.37    1.09    6.28    6.05    5.97    21.2     1.5  PLX1   169.6    16.3   0.098  999999  I06487-0402    102.185059    -4.045485  -0.054  -0.082   16.26    3.99   12.27   11.74   11.48    11.4     0.0  PHOT
 32889  I06511+6213    102.793045    62.229546  -0.027  -0.090    8.66    1.12    7.54    7.27    7.18    15.7     0.9  PLX1  1789.4    15.0   0.000  999999  I06479+6154    101.994614    61.904442  -0.026  -0.075   17.35    4.17   13.18   12.61   12.39     8.4     0.0  PHOT
 32916  I06515+4052    102.877151    40.867752   0.035  -0.124    8.18    1.34    6.84    6.52    6.43    22.6     0.9  PLX1   401.9    14.8   0.007  999999  I06519+4056    102.978455    40.948971   0.042  -0.111   18.90    5.14   13.76   13.10   12.79    11.4     0.0  PHOT
 33024  I06528+0822    103.206116     8.380374  -0.033  -0.030    5.77    0.46    5.31    5.23    5.09    16.0     0.3  PLX1  1302.9    10.0   0.001  999999  I06534+0803    103.364250     8.054016  -0.034  -0.040   12.23    1.96   10.27    9.89    9.80     8.5     0.0  PHOT
 33109  I06537-0930    103.436813    -9.515451  -0.056  -0.037    7.11    1.07    6.04    5.81    5.68    25.5     0.7  PLX1  1494.2    21.4   0.000  999999  I06531-0907    103.299118    -9.123288  -0.069  -0.054   14.48    3.45   11.03   10.41   10.17    13.8     0.0  PHOT
 33202  I06546+1310N   103.660988    13.177821   0.071  -0.080    4.75    0.86    3.89    3.71    3.89    39.0     1.6  PLX1   152.5     2.0   0.989  999999  I06548+1310    103.703224    13.167634   0.071  -0.082   15.50    4.69   10.81   10.26   10.00    34.5     0.0  PHOT
 33449  I06572+5825    104.319168    58.422749  -0.001  -0.130    4.45    1.72    2.73    2.29    0.00    18.3     0.3  PLX1  1360.4    23.8   0.000  999999  I06578+5803    104.473320    58.053589   0.005  -0.107   12.84    2.38   10.46   10.10   10.01     9.6     0.0  PHOT
 33536  I06581+6047    104.543579    60.790009  -0.043  -0.120    7.81    1.05    6.76    6.54    6.45    16.3     1.0  PLX1  1648.9    10.8   0.009  999999  I06592+6113    104.803749    61.230087  -0.034  -0.126   15.34    3.94   11.40   10.80   10.56    16.4     0.0  PHOT
 33690  I06599-6120    104.998611   -61.336220  -0.161   0.265    6.81    1.35    5.46    5.10    4.99    54.6     0.3  PLX1  1489.7    23.2   0.002  999999  I06599-6144    104.984100   -61.749962  -0.164   0.288   16.26    5.26   11.00   10.41   10.04    42.7     0.0  PHOT
 33932  I07024+7909    105.618958    79.164413  -0.006  -0.081    8.36    1.15    7.21    6.90    6.85    20.9     0.7  PLX1  1730.0    17.0   0.000  999999  I06527+7901    103.194283    79.029953  -0.023  -0.082   12.73    2.57   10.16    9.54    9.33    12.1     0.0  PHOT
 34034  I07036+1751E   105.908714    17.858351  -0.040  -0.061   10.59    2.40    8.19    7.61    7.50    30.6     5.6  PLX1  1611.9     9.1   0.004  999999  I07038+1724    105.970810    17.414507  -0.041  -0.052   17.18    5.03   12.15   11.58   11.27    22.9     0.0  PHOT
 34085  I07040+7513S   106.016403    75.227577  -0.093  -0.255    7.15    1.01    6.14    5.92    5.85    28.0     1.6  PLX1    60.9    18.0   0.970  999999  I07041+7514    106.039413    75.243454  -0.083  -0.240   15.49    4.31   11.18   10.57   10.31    23.0     0.0  PHOT
 34087  I07040+7513N   106.023689    75.230591  -0.087  -0.247    8.24    1.25    6.99    6.65    6.54    29.1     2.7  PLX1    48.5     8.1   0.993  999999  I07041+7514    106.039413    75.243454  -0.083  -0.240   15.49    4.31   11.18   10.57   10.31    23.0     0.0  PHOT
 34095  I07041+0512    106.043503     5.212947  -0.050   0.009    9.18    1.61    7.57    7.22    7.11    22.5     1.1  PLX1  1630.4    20.5   0.000  999999  I07024+0504    105.609940     5.076582  -0.064  -0.006   15.50    3.68   11.82   11.23   11.03    11.3     0.0  PHOT
 34235  I07058+8336    106.458076    83.612175   0.026  -0.222    8.81    1.30    7.51    7.14    7.08    17.7     0.8  PLX1   296.2     3.6   0.951  999999  I07031+8338    105.795815    83.649643   0.023  -0.220   15.38    4.27   11.11   10.54   10.27    23.2     0.0  PHOT
 34320  I07068+5511    106.722282    55.189461  -0.016  -0.108    8.42    1.16    7.26    7.01    6.92    18.5     1.1  PLX1  1553.6    14.0   0.001  999999  I07098+5517    107.455246    55.295132  -0.030  -0.107   10.21    1.44    8.77    8.45    8.36    12.4     0.0  PHOT
 34320  I07068+5511    106.722282    55.189461  -0.016  -0.108    8.42    1.16    7.26    7.01    6.92    18.5     1.1  PLX1  1587.4    10.8   0.014  999999  I07067+5537    106.680641    55.629765  -0.026  -0.104   15.08    4.24   10.84   10.21    9.96    25.8     0.0  PHOT
 34426  I07081+1531    107.049927    15.520877  -0.057  -0.212    7.70    1.13    6.57    6.32    6.30    21.8     0.8  PLX1   171.9     7.8   0.941   34407  I07080+1531    107.001015    15.528625  -0.051  -0.207    7.80    1.10    6.70    6.41    6.37    21.4     0.9  PLX1
 34710  I07112-1202    107.824081   -12.041360   0.029  -0.073    7.20    1.21    5.99    5.69    5.60    16.3     0.7  PLX1  1140.3     9.1   0.084  999999  I07113-1221    107.841515   -12.357653   0.030  -0.082   16.20    4.57   11.63   11.04   10.84    22.0     0.0  PHOT
 34714  I07113+3306    107.831177    33.111862  -0.111  -0.009    7.21    0.95    6.26    6.06    6.04    20.7     0.6  PLX1  1789.7     1.0   0.043   34700  I07112+3236    107.811333    32.615013  -0.112  -0.009    8.08    1.13    6.95    6.67    6.64    22.1     0.8  PLX1
 34877  I07129-6136    108.241394   -61.613174   0.047  -0.041    8.95    1.26    7.69    7.42    7.31    16.5     0.6  PLX1  1664.1    18.9   0.000  999999  I07120-6109    108.018959   -61.163551   0.063  -0.051   13.40    2.55   10.85   10.26   10.12     8.7     0.0  PHOT
 34992  I07143-6104    108.593765   -61.069786  -0.114   0.018    7.21    0.93    6.28    6.08    6.02    17.2     0.4  PLX1   986.1    20.1   0.000  999999  I07156-6117    108.906662   -61.298092  -0.134   0.016   17.60    4.33   13.27   12.75   12.43     8.9     0.0  PHOT
 35022  I07146+2826    108.661888    28.441559  -0.053  -0.038    8.65    1.30    7.35    7.06    6.98    18.7     1.4  PLX1  1308.7    17.5   0.002  999999  I07130+2823    108.252113    28.394560  -0.036  -0.042   18.40    4.98   13.42   12.82   12.58    12.4     0.0  PHOT
 35145  I07159+4333    108.976776    43.561852   0.003  -0.068    8.58    1.37    7.21    6.93    6.84    22.3     1.0  PLX1  1213.8     7.0   0.025  999999  I07164+4353    109.114471    43.883923   0.003  -0.061   14.98    3.82   11.16   10.48   10.29    16.9     0.0  PHOT
 35163  I07159+5759    108.986359    57.997086  -0.038  -0.152    9.98    1.17    8.81    8.50    8.39    15.9     3.2  PLX1  1692.6    18.0   0.000  999999  I07166+5827    109.164154    58.457703  -0.021  -0.158   20.02    5.43   14.59   13.97   13.66     8.8     0.0  PHOT
 35154  I07159-5543    108.988937   -55.733128  -0.043   0.068    7.80    1.88    5.92    5.43    5.31    17.4     0.4  PLX1   674.4    17.1   0.002  999999  I07155-5533    108.884758   -55.555294  -0.027   0.062   10.31    1.30    9.01    8.67    8.57     9.2     0.0  PHOT
 35154  I07159-5543    108.988937   -55.733128  -0.043   0.068    7.80    1.88    5.92    5.43    5.31    17.4     0.4  PLX1   813.6    22.0   0.009  999999  I07166-5556    109.162338   -55.936943  -0.065   0.067    8.67    1.01    7.66    7.43    7.41    11.7     0.0  PHOT
 35265  I07171+3305    109.289726    33.092079  -0.058  -0.173    6.93    1.17    5.76    5.53    5.44    36.9     0.5  PLX1   927.6    22.5   0.039  999999  I07162+3315    109.050331    33.254303  -0.077  -0.161   11.84    3.21    8.63    8.00    7.78    35.3     0.0  PHOT
 35279  I07173-4039    109.325119   -40.656551   0.052   0.117    7.64    1.28    6.36    6.12    5.99    16.3     0.5  PLX1  1710.1    22.8   0.003  999999  I07179-4106    109.493073   -41.114182   0.058   0.095   11.30    2.53    8.77    8.19    8.01    22.6     0.0  PHOT
 35755  I07225+3553N   110.629417    35.899441   0.009  -0.134   11.52    2.80    8.72    8.10    7.90    27.5     3.6  PLX1    30.5     2.0   1.000  999999  I07225+3553S   110.635704    35.892677   0.007  -0.134   10.91    2.85    8.06    7.39    7.20    36.8     0.0  PHOT
 35803  I07230+1816    110.769188    18.273411  -0.038  -0.043    6.82    0.90    5.92    5.74    5.69    24.2     0.5  PLX1  1733.8    11.4   0.005  999999  I07232+1747    110.818802    17.794104  -0.049  -0.046   15.32    4.28   11.04   10.38   10.18    24.1     0.0  PHOT
 35823  I07232-1004    110.814438   -10.068372  -0.008  -0.060    7.67    0.95    6.72    6.52    6.44    18.3     0.8  PLX1  1451.8    14.9   0.000  999999  I07230-1028    110.762123   -10.468367   0.003  -0.050   17.98    4.63   13.35   12.76   12.45    10.3     0.0  PHOT
 35900  I07240+6721    111.010925    67.353142   0.036  -0.169   10.31    1.79    8.52    8.01    7.91    23.7     1.7  PLX1    40.3    17.5   0.993  999999  I07239+6721    110.990936    67.361267   0.032  -0.152   13.17    3.32    9.85    9.22    9.03    21.7     0.0  PHOT
 35985  I07249-3821    111.238167   -38.351963   0.001  -0.122    9.48    1.55    7.93    7.49    7.42    20.2     0.9  PLX1    34.4     1.4   1.000   35992  I07249-3820    111.249992   -38.349705   0.002  -0.121    9.71    1.71    8.00    7.62    7.47    21.1     1.5  PLX1
 36294  I07282+4617    112.066879    46.286095  -0.027  -0.077    8.00    1.15    6.85    6.64    6.56    20.3     0.9  PLX1   961.5    14.4   0.006  999999  I07271+4605    111.798630    46.094448  -0.019  -0.065   16.63    4.26   12.37   11.76   11.54    12.9     0.0  PHOT
 36366  I07291+3147    112.277969    31.784523   0.159   0.194    4.16    0.94    3.22    3.16    2.98    55.4     0.2  PLX1   756.1    19.0   0.085   36357  I07290+3159    112.257355    31.993816   0.160   0.175    7.73    1.69    6.04    5.66    5.50    56.6     0.9  PLX1
 36393  I07293+2807    112.335175    28.118277  -0.034  -0.053    5.08    0.26    4.82    4.79    4.74    18.5     0.3  PLX1  1290.4    16.4   0.022   36509  I07306+2754    112.664894    27.908733  -0.047  -0.043    7.17    0.91    6.26    6.05    6.02    19.1     0.7  PLX1
 36395  I07293-1459    112.341125   -14.998625  -0.188  -0.231    6.05    0.95    5.10    4.90    4.79    28.5     0.6  PLX1  1072.9    13.9   0.006  999999  I07290-1442    112.251770   -14.713389  -0.176  -0.238   11.45    2.42    9.03    8.36    8.16    18.9     0.0  PHOT
 36485  I07304+1351W   112.609268    13.864962  -0.044  -0.020    7.36    0.94    6.42    6.24    6.18    22.0     1.0  PLX1   112.0     3.6   0.994   36497  I07305+1350    112.633339    13.844439  -0.041  -0.018    8.04    1.19    6.85    6.51    6.41    21.3     0.9  PLX1
 36497  I07305+1350    112.633339    13.844439  -0.041  -0.018    8.04    1.19    6.85    6.51    6.41    21.3     0.9  PLX1   111.6     3.6   0.973  999999  I07304+1351E   112.610863    13.866442  -0.043  -0.021    9.21    1.30    7.91    7.55    7.44    22.0     1.0  PLX1
 36607  I07317+1957    112.928093    19.965267   0.127  -0.167    9.63    1.58    8.05    7.62    7.54    18.9     1.2  PLX1    66.2     3.6   0.998  999999  I07316+1958    112.912003    19.975706   0.125  -0.170   18.24    5.89   12.35   11.77   11.49    29.7     0.0  PHOT
 36958  I07358+5607    113.970154    56.130257  -0.032  -0.255   10.82    1.97    8.85    8.32    8.18    16.9     1.9  PLX1    48.6    11.0   0.996  999999  I07359+5607    113.994217    56.128731  -0.032  -0.244   17.53    4.94   12.59   11.96   11.71    17.8     0.0  PHOT
 36993  I07362+3250    114.058510    32.836075  -0.036  -0.105    8.07    1.21    6.86    6.62    6.55    19.7     1.1  PLX1  1114.6    20.1   0.000  999999  I07372+3303    114.310165    33.062252  -0.027  -0.087   16.54    4.02   12.52   11.95   11.74    10.4     0.0  PHOT
 37283  I07393+5031    114.840027    50.528530  -0.080  -0.063    6.96    0.92    6.04    5.86    5.81    22.0     0.6  PLX1   106.0     5.4   0.960  999999  I07395+5031    114.883774    50.518814  -0.082  -0.058   17.73    4.93   12.80   12.23   11.94    16.0     0.0  PHOT
 37349  I07399-0335    114.997192    -3.597469   0.070  -0.278    7.18    1.69    5.49    5.06    4.89    70.4     0.6  PLX1    58.1     8.5   0.995  999999  I07400-0336    115.012100    -3.603711   0.067  -0.286    8.87    2.49    6.38    5.70    5.57   100.2    15.2  PLX4
 37718  I07442-5027W   116.052155   -50.456749  -0.114   0.143    6.64    0.96    5.68    5.44    5.36    32.4     0.4  PLX1    52.0     3.0   0.999   37727  I07442-5027E   116.068680   -50.466633  -0.111   0.143    7.55    1.23    6.32    6.03    5.93    33.4     0.6  PLX1
 37879  I07458-0731    116.462227    -7.529649  -0.013  -0.040    7.52    1.08    6.44    6.15    6.09    17.1     0.6  PLX1   851.4    21.1   0.001  999999  I07449-0726    116.242508    -7.437675   0.008  -0.042   15.92    3.65   12.27   11.57   11.36     9.0     0.0  PHOT
 37879  I07458-0731    116.462227    -7.529649  -0.013  -0.040    7.52    1.08    6.44    6.15    6.09    17.1     0.6  PLX1   844.6    14.6   0.035  999999  I07455-0718    116.379311    -7.309938  -0.009  -0.054   15.65    3.87   11.78   11.19   10.98    13.1     0.0  PHOT
 37906  I07460-2308    116.514786   -23.141649  -0.105  -0.023    7.00    1.02    5.98    5.76    5.69    15.5     0.5  PLX1   706.4    22.2   0.053  999999  I07459-2320    116.492271   -23.336788  -0.083  -0.020   14.18    3.27   10.91   10.27   10.08    12.9     0.0  PHOT
 38052  I07479+6017    116.988319    60.296047  -0.043  -0.080    7.09    1.20    5.88    5.64    5.56    25.7     0.7  PLX1  1134.7     8.5   0.017  999999  I07501+6026    117.547615    60.446201  -0.040  -0.072   14.60    3.74   10.86   10.21   10.00    18.3     0.0  PHOT
 38235  I07499-2347    117.496178   -23.798248  -0.073  -0.003    6.75    0.69    6.06    5.93    5.86    16.3     0.5  PLX1  1352.7    19.4   0.001  999999  I07484-2356    117.113899   -23.936476  -0.069   0.016   10.75    1.45    9.30    8.92    8.78     9.9     0.0  PHOT
 38276  I07505+1450    117.631607    14.841587  -0.067  -0.024    7.34    0.85    6.49    6.33    6.29    17.0     0.6  PLX1   358.1    13.6   0.207  999999  I07509+1449    117.733047    14.824892  -0.054  -0.020   16.17    4.00   12.17   11.51   11.25    12.0     0.0  PHOT
 38296  I07507+0228    117.694946     2.469084  -0.018  -0.064    8.26    1.04    7.22    7.02    6.93    16.8     1.1  PLX1  1311.1     9.8   0.013  999999  I07522+0224    118.053024     2.400885  -0.014  -0.055   17.87    4.79   13.08   12.51   12.20    12.9     0.0  PHOT
 38296  I07507+0228    117.694946     2.469084  -0.018  -0.064    8.26    1.04    7.22    7.02    6.93    16.8     1.1  PLX1   446.4    23.8   0.156  999999  I07508+0220    117.702637     2.345322  -0.012  -0.087   16.43    4.25   12.18   11.55   11.32    14.0     0.0  PHOT
 38636  I07546+3805    118.668434    38.099308   0.050  -0.055    8.44    1.34    7.10    6.77    6.70    16.5     0.9  PLX1   802.1    22.8   0.002  999999  I07539+3816    118.485138    38.269421   0.032  -0.041   17.43    4.32   13.11   12.43   12.18     9.5     0.0  PHOT
 38636  I07546+3805    118.668434    38.099308   0.050  -0.055    8.44    1.34    7.10    6.77    6.70    16.5     0.9  PLX1  1665.9    23.0   0.000  999999  I07525+3755    118.127785    37.919743   0.027  -0.054   16.23    3.93   12.30   11.65   11.45    10.8     0.0  PHOT
 38636  I07546+3805    118.668434    38.099308   0.050  -0.055    8.44    1.34    7.10    6.77    6.70    16.5     0.9  PLX1  1612.6    23.3   0.001  999999  I07569+3804    119.236328    38.068748   0.030  -0.067   19.90    5.68   14.22   13.63   13.28    11.5     0.0  PHOT
 38677  I07551+2823    118.784538    28.384186  -0.056  -0.057    7.39    0.93    6.46    6.31    6.26    15.7     0.6  PLX1  1197.2    12.4   0.018  999999  I07541+2837    118.532799    28.632729  -0.053  -0.045   17.30    4.54   12.76   12.13   11.84    12.8     0.0  PHOT
 38908  I07577-6018    119.445328   -60.303089   0.518   0.119    5.59    0.80    4.79    4.36    4.24    61.7     0.2  PLX1    60.6    16.3   0.973  999999  I07579-6017    119.478554   -60.299564   0.521   0.103    9.33    2.42    6.91    6.28    6.06    61.8    12.4  PLX3
 39468  I08040-2658    121.005447   -26.973326  -0.026   0.043    7.22    0.87    6.35    6.16    6.11    16.8     0.6  PLX1   615.0     3.6   0.126  999999  I08047-2703    121.176239   -27.050875  -0.028   0.040   11.89    2.01    9.88    9.45    9.29    10.4     0.0  PHOT
 39822  I08081+7155    122.044037    71.924492  -0.238  -0.448    8.18    1.20    6.98    6.68    6.63    21.4     0.8  PLX1    49.4     5.4   0.998  999999  I08080+7155    122.001060    71.921227  -0.240  -0.443   14.78    3.90   10.88   10.32   10.10    20.3     0.0  PHOT
 39999  I08101+1430    122.527336    14.507992  -0.081  -0.097    7.66    1.05    6.61    6.39    6.34    17.5     0.6  PLX1    92.6    10.4   0.965  999999  I08101+1431    122.535400    14.532498  -0.071  -0.094   17.45    4.72   12.73   12.14   11.88    14.5     0.0  PHOT
 40035  I08106-1347    122.665985   -13.799215  -0.251   0.058    5.53    1.39    4.14    4.40    4.35    44.7     0.3  PLX1    97.6    24.0   0.940  999999  I08105-1348    122.642769   -13.814270  -0.227   0.058   11.61    3.33    8.28    7.67    7.42    44.5     8.9  PLX3
 40089  I08113+4734    122.834938    47.581242  -0.178  -0.038   11.29    2.81    8.48    7.85    7.68    23.6     3.4  PLX1    96.0    22.8   0.270  999999  I08111+4734    122.797173    47.573326  -0.156  -0.032   16.76    4.33   12.43   11.84   11.53    13.1     0.0  PHOT
 40170  I08122+5154    123.060165    51.907112  -0.122  -0.207   10.20    2.44    7.76    7.14    7.01    39.2     2.1  PLX1  1628.3    17.7   0.000  999999  I08094+5202    122.356583    52.038544  -0.105  -0.212   15.26    4.10   11.16   10.52   10.28    20.4     0.0  PHOT
 40298  I08137+6306    123.440636    63.103939   0.143   0.113    8.42    1.25    7.17    6.84    6.80    23.2     0.9  PLX1   244.4     0.0   1.000  999999  I08143+6304    123.579033    63.077713   0.143   0.113   13.57    3.66    9.91    9.34    9.09    26.8     0.0  PHOT
 40452  I08155+1125E   123.888382    11.430982  -0.199  -0.233    7.72    1.28    6.44    6.15    6.06    25.9     0.7  PLX1    32.0     4.1   1.000  999999  I08155+1125W   123.880661    11.426332  -0.198  -0.229    9.84    2.09    7.75    7.26    7.15    28.9     0.0  PHOT
 40479  I08158+0227    123.972321     2.457070   0.072  -0.013    8.22    1.07    7.15    6.89    6.85    15.9     1.0  PLX1  1614.8    21.4   0.001  999999  I08148+0205    123.702339     2.098716   0.068   0.008   10.26    1.44    8.82    8.40    8.37    12.1     0.0  PHOT
 40497  I08161+5705    124.026405    57.094173  -0.316  -0.222    7.49    1.42    6.07    5.73    5.65    31.0     0.7  PLX1    59.9    13.9   0.949  999999  I08161+5704    124.042511    57.080025  -0.303  -0.217   14.36    3.80   10.56    9.98    9.72    21.9     0.0  PHOT
 40527  I08165+7930S   124.129387    79.500984  -0.049  -0.066    8.40    1.22    7.18    6.92    6.85    22.2     3.5  PLX1   652.7    18.0   0.017  999999  I08199+7935    124.997673    79.589569  -0.059  -0.081   15.45    3.87   11.58   11.01   10.78    14.4     0.0  PHOT
 40549  I08167+7544    124.199486    75.742966  -0.043  -0.093    7.68    1.02    6.66    6.50    6.41    15.3     0.6  PLX1  1077.1    15.1   0.008  999999  I08216+7546    125.406044    75.778030  -0.058  -0.095   17.43    4.43   13.00   12.41   12.12    10.7     0.0  PHOT
 40928  I08211+4020    125.284767    40.347984  -0.167  -0.180    9.02    1.36    7.66    7.34    7.26    17.7     1.2  PLX1  1620.4    21.4   0.003  999999  I08192+4037    124.820068    40.627644  -0.180  -0.197   10.95    1.98    8.97    8.36    8.24    15.6     0.0  PHOT
 41211  I08245-0345    126.145920    -3.751237  -0.211  -0.026    5.61    0.81    4.80    4.58    4.42    37.6     0.3  PLX1   356.2    23.3   0.460  999999  I08248-0341    126.218506    -3.683829  -0.190  -0.016   17.48    5.93   11.55   10.99   10.64    43.6     0.0  PHOT
 41319  I08258+1702    126.457840    17.046289  -0.193  -0.152    6.11    0.93    5.18    5.01    4.96    22.3     0.4  PLX1   692.0     7.3   0.413  999999  I08251+1708    126.287399    17.148375  -0.200  -0.154   14.42    4.02   10.40    9.82    9.56    27.5     0.0  PHOT
 41353  I08262-5754    126.552399   -57.904125  -0.042  -0.025    8.81    1.14    7.67    7.44    7.38    15.3     0.7  PLX1   296.6     9.5   0.677  999999  I08266-5750    126.655647   -57.842663  -0.045  -0.034    9.45    1.27    8.18    7.84    7.78    13.0     0.0  PHOT
 41423  I08269+3211    126.735306    32.196480  -0.038  -0.122    9.08    1.52    7.56    7.16    7.10    17.3     1.8  PLX1   107.3     9.9   0.981  999999  I08269+3213    126.743340    32.225498  -0.045  -0.115    8.43    1.30    7.13    6.79    6.73    21.9     0.0  PHOT
 41626  I08291+4545    127.292969    45.762455   0.169  -0.024   11.14    2.29    8.85    8.24    8.10    17.0     2.6  PLX1  1745.2     1.4   0.017  999999  I08313+4527    127.829247    45.454178   0.168  -0.025   16.43    4.17   12.26   11.70   11.41    12.8     0.0  PHOT
 41662  I08296-0958    127.418556    -9.976424  -0.059   0.033   10.41    2.35    8.06    7.52    7.30    29.9     1.6  PLX1   999.0    20.5   0.041  999999  I08302-1012    127.571304   -10.209622  -0.045   0.048   16.10    4.83   11.27   10.62   10.34    30.5     0.0  PHOT
 41683  I08298-1027    127.461380   -10.466648  -0.064   0.054    7.25    1.78    5.47    5.05    4.85    16.8     0.6  PLX1  1577.5    12.0   0.014  999999  I08280-1027    127.015945   -10.455418  -0.055   0.062   18.75    5.72   13.03   12.46   12.14    20.2     0.0  PHOT
 41683  I08298-1027    127.461380   -10.466648  -0.064   0.054    7.25    1.78    5.47    5.05    4.85    16.8     0.6  PLX1  1003.8    19.9   0.166  999999  I08302-1012    127.571304   -10.209622  -0.045   0.048   16.10    4.83   11.27   10.62   10.34    30.5     0.0  PHOT
 41683  I08298-1027    127.461380   -10.466648  -0.064   0.054    7.25    1.78    5.47    5.05    4.85    16.8     0.6  PLX1  1771.3    21.6   0.002   41662  I08296-0958    127.418556    -9.976424  -0.059   0.033   10.41    2.35    8.06    7.52    7.30    29.9     1.6  PLX1
 41894  I08325+5306    128.139359    53.114853   0.009  -0.075    6.34    2.05    4.29    4.00    3.58    17.2     0.5  PLX1   435.7    22.5   0.232  999999  I08332+5303    128.317459    53.058113  -0.012  -0.067   17.03    4.60   12.43   11.83   11.59    15.5     0.0  PHOT
 41993  I08335+5100    128.391724    51.014877   0.047  -0.089    9.28    1.49    7.79    7.42    7.36    17.5     1.1  PLX1   688.2    23.2   0.001  999999  I08325+5055    128.127991    50.920525   0.050  -0.066   16.80    4.00   12.80   12.45   12.16     9.0     0.0  PHOT
 42112  I08350+1117    128.767517    11.283726  -0.049  -0.052    7.53    1.07    6.46    6.28    6.24    18.9     0.7  PLX1  1402.3     9.5   0.031  999999  I08362+1101    129.068375    11.029394  -0.040  -0.049   13.36    3.30   10.06    9.45    9.24    19.5     0.0  PHOT
 42202  I08362-3427    129.074081   -34.459995  -0.107   0.123    8.90    1.41    7.49    7.13    7.06    18.4     0.9  PLX1   632.7     4.1   0.667  999999  I08371-3427    129.286972   -34.451118  -0.108   0.119   14.09    3.58   10.51    9.89    9.74    19.2     0.0  PHOT
 42403  I08387+2341    129.689667    23.685926  -0.047  -0.148    6.89    1.05    5.84    5.64    5.57    28.9     0.7  PLX1  1615.8    12.0   0.000  999999  I08370+2354    129.262482    23.907141  -0.048  -0.160   16.66    4.47   12.19   11.56   11.31    16.0     0.0  PHOT
 42652  I08415+6924E   130.393799    69.404953  -0.033  -0.050   11.43    1.28   10.15    9.85    9.78    22.1     5.9  PLX1  1645.6    11.2   0.001  999999  I08427+6950    130.696579    69.849487  -0.043  -0.055   18.46    5.13   13.33   12.71   12.58    13.8     0.0  PHOT
 42695  I08421-5245    130.527542   -52.756413  -0.044   0.029    7.92    1.33    6.59    6.25    6.18    20.1     0.8  PLX1   915.9    12.1   0.103  999999  I08415-5259    130.376099   -52.993935  -0.049   0.018    9.24    1.94    7.30    6.79    6.66    33.0     0.0  PHOT
 42748  I08427+0933    130.685516     9.556787   0.216  -0.634    9.62    2.93    6.69    6.05    5.83    64.8     2.3  PLX1   114.6    19.7   0.929   42762  I08428+0933    130.717590     9.553185   0.224  -0.616   11.83    3.71    8.12    7.49    7.28    67.0     3.9  PLX1
 42753  I08427+3151    130.692551    31.862608  -0.033  -0.040    7.25    0.74    6.51    6.28    6.21    19.9     0.6  PLX1  1382.9    23.1   0.000  999999  I08436+3131    130.900421    31.521437  -0.040  -0.018   16.40    4.06   12.34   11.74   11.48    11.5     0.0  PHOT
 42871  I08441+3655    131.042221    36.918346  -0.026  -0.080    6.58    0.92    5.66    5.49    5.42    15.4     0.6  PLX1  1407.8    24.2   0.005  999999  I08454+3637    131.363373    36.623379  -0.023  -0.056   14.49    3.43   11.06   10.45   10.23    13.4     0.0  PHOT
 42871  I08441+3655    131.042221    36.918346  -0.026  -0.080    6.58    0.92    5.66    5.49    5.42    15.4     0.6  PLX1  1211.7    17.2   0.002   42730  I08424+3656    130.622055    36.941002  -0.040  -0.090   10.07    1.27    8.80    8.48    8.41    11.4     2.6  PLX1
 42895  I08444-6549    131.124832   -65.825432  -0.063   0.104    6.05    0.42    5.63    5.52    5.47    17.1     0.3  PLX1  1147.2    10.2   0.004  999999  I08464-6604S   131.604080   -66.076508  -0.073   0.102   10.69    1.47    9.22    8.91    8.83    10.5     0.0  PHOT
 42895  I08444-6549    131.124832   -65.825432  -0.063   0.104    6.05    0.42    5.63    5.52    5.47    17.1     0.3  PLX1  1146.7    10.2   0.004  999999  I08464-6604N   131.604187   -66.076279  -0.073   0.102   10.69    1.47    9.22    8.91    8.83    10.5     0.0  PHOT
 42941  I08451+4338    131.295822    43.649155  -0.019  -0.043    7.32    1.01    6.31    6.07    5.99    17.4     0.8  PLX1   817.1    21.1   0.003  999999  I08447+4326    131.196640    43.433926  -0.040  -0.045   10.76    1.48    9.28    8.91    8.87    10.4     0.0  PHOT
 42968  I08454+1656    131.369385    16.945700  -0.082  -0.009    9.44    1.48    7.96    7.64    7.53    18.1     1.6  PLX1  1366.6    20.9   0.002  999999  I08470+1652    131.760620    16.882122  -0.062  -0.003   18.08    4.83   13.25   12.60   12.34    12.2     0.0  PHOT
 43004  I08458+2001W   131.458603    20.022284   0.031  -0.064    7.64    1.05    6.59    6.47    6.34    18.4     0.8  PLX1  1137.6    21.0   0.002  999999  I08444+2003    131.124924    20.062576   0.040  -0.083   11.64    2.04    9.60    9.04    8.87    12.0     0.0  PHOT
 43121  I08469+1206    131.733414    12.109959  -0.065  -0.052    5.90    0.25    5.65    5.64    5.55    18.5     0.4  PLX1  1461.9    13.0   0.010  999999  I08456+1222    131.418823    12.375451  -0.053  -0.057   10.93    2.02    8.91    8.39    8.25    16.4     0.0  PHOT
 43121  I08469+1206    131.733414    12.109959  -0.065  -0.052    5.90    0.25    5.65    5.64    5.55    18.5     0.4  PLX1  1782.3    24.6   0.002  999999  I08449+1207    131.227432    12.130137  -0.054  -0.074   11.04    2.55    8.49    7.93    7.81    25.9     0.0  PHOT
 43172  I08476+0001    131.903763     0.017902   0.152  -0.095    7.77    1.16    6.61    6.30    6.25    16.6     0.9  PLX1   119.6    19.0   0.151  999999  I08476-0000    131.916748    -0.012671   0.152  -0.076   17.43    4.25   13.18   12.57   12.29     8.8     0.0  PHOT
 43232  I08483+2041    132.099945    20.696478  -0.048  -0.036    8.66    1.12    7.54    7.31    7.26    15.5     0.9  PLX1   504.1    17.8   0.008  999999  I08489+2041    132.249603    20.698765  -0.037  -0.022   19.98    5.38   14.60   13.87   13.72     8.5     0.0  PHOT
 43232  I08483+2041    132.099945    20.696478  -0.048  -0.036    8.66    1.12    7.54    7.31    7.26    15.5     0.9  PLX1    34.1     7.2   0.999  999999  I08484+2042    132.103836    20.705229  -0.042  -0.032   15.16    3.83   11.33   10.76   10.51    15.7     0.0  PHOT
 43232  I08483+2041    132.099945    20.696478  -0.048  -0.036    8.66    1.12    7.54    7.31    7.26    15.5     0.9  PLX1  1156.7     9.4   0.016  999999  I08482+2022    132.062012    20.377140  -0.040  -0.031   11.33    1.83    9.50    9.02    8.93    11.3     0.0  PHOT
 43274  I08489+2858    132.236893    28.980911  -0.093  -0.074   10.99    2.55    8.44    7.80    7.62    23.3     2.6  PLX1    77.7    11.2   0.987  999999  I08490+2859    132.252640    28.997530  -0.083  -0.069   16.30    5.05   11.25   10.68   10.39    34.9     0.0  PHOT
 43297  I08492+0329    132.302231     3.484747  -0.147   0.059    7.45    1.21    6.24    5.95    5.84    32.3     0.7  PLX1   159.5     4.2   0.977  999999  I08490+0329    132.259399     3.496409  -0.144   0.062   15.12    4.36   10.76   10.18    9.91    28.8     0.0  PHOT
 43363  I08499-0947    132.491074    -9.796412  -0.101  -0.012    9.87    2.02    7.85    7.37    7.23    25.8     1.2  PLX1   686.9    22.5   0.008  999999  I08505-0954S   132.644989    -9.912199  -0.082  -0.024   15.79    4.11   11.68   11.06   10.84    16.1     0.0  PHOT
 43426  I08507+3504E   132.684418    35.070957  -0.174   0.114    6.86    0.91    5.95    5.70    5.60    19.4     1.1  PLX1    49.3    23.8   0.989  999999  I08507+3505    132.687225    35.084469  -0.152   0.105   12.68    3.11    9.57    8.87    8.68    21.4     0.0  PHOT
 43477  I08513+6425S   132.838379    64.418457   0.059  -0.026    8.70    1.43    7.27    6.89    6.84    24.8     0.9  PLX1   768.8    24.2   0.063  999999  I08499+6433    132.480133    64.566574   0.083  -0.023   14.82    4.05   10.77   10.19    9.97    23.6     0.0  PHOT
 43587  I08525+2819    133.149292    28.330851  -0.485  -0.234    5.96    1.19    4.77    4.26    4.01    81.0     0.8  PLX1    84.3    21.6   0.965  999999  I08526+2818    133.170181    28.316336  -0.464  -0.229   13.02    4.46    8.56    7.93    7.67    79.5    15.9  PLX3
 43597  I08527-2656    133.192352   -26.947367  -0.027   0.044    9.09    1.34    7.75    7.42    7.35    17.5     1.2  PLX1  1026.0    13.3   0.065  999999  I08519-2710    132.998322   -27.174150  -0.024   0.057   14.47    3.66   10.81   10.22    9.98    17.7     0.0  PHOT
 43797  I08551-5457    133.799088   -54.965767   0.025  -0.092    5.75    0.54    5.21    4.74    4.56    41.4     0.2  PLX1  1744.4     8.1   0.000   43808  I08553-5428    133.835449   -54.481651   0.024  -0.084    9.50    1.68    7.82    7.37    7.26     8.6     0.9  PLX1
 43813  I08553+0556    133.848495     5.945510  -0.076  -0.008    3.21    1.80    1.41    0.76    0.70    19.5     0.2  PLX1  1389.0    17.1   0.000  999999  I08545+0615    133.625488     6.261316  -0.060  -0.014   16.93    4.24   12.69   12.13   11.85    11.0     0.0  PHOT
 43920  I08568-1726N   134.207047   -17.433395  -0.047  -0.002    7.23    1.19    6.04    5.87    5.75    16.0     1.0  PLX1  1697.9    12.5   0.007  999999  I08560-1700    134.010544   -17.000795  -0.041   0.009   15.53    4.26   11.27   10.67   10.42    21.4     0.0  PHOT
 43920  I08568-1726N   134.207047   -17.433395  -0.047  -0.002    7.23    1.19    6.04    5.87    5.75    16.0     1.0  PLX1   277.0    13.6   0.032  999999  I08568-1730    134.204605   -17.510303  -0.039   0.009   11.41    1.56    9.85    9.44    9.34     8.4     0.0  PHOT
 43970  I08572+1519    134.312286    15.322762   0.061   0.019    5.24    0.33    4.91    4.97    4.86    21.9     0.3  PLX1   975.7     1.4   0.230   44001  I08575+1534    134.396667    15.581284   0.062   0.020    5.70    0.43    5.27    5.21    5.16    21.7     0.3  PLX1
 43981  I08573+5450    134.343307    54.846176  -0.074  -0.001    7.90    1.13    6.77    6.57    6.49    16.2     0.7  PLX1  1461.6    12.4   0.014  999999  I08563+5513    134.093445    55.226337  -0.071   0.011    9.98    1.50    8.48    8.15    8.07    15.4     0.0  PHOT
 44097  I08589+2109    134.732224    21.166288  -0.077  -0.046    7.71    1.30    6.41    6.17    6.07    28.0     0.9  PLX1  1566.1     8.0   0.001  999999  I08570+2109    134.266022    21.151989  -0.077  -0.038   16.64    4.55   12.09   11.46   11.20    17.6     0.0  PHOT
 44100  I08589+2555    134.734604    25.925749  -0.060   0.009    8.02    1.07    6.95    6.74    6.68    16.6     0.9  PLX1  1126.5    23.2   0.024  999999  I08582+2611    134.556717    26.194902  -0.063  -0.014   13.87    3.67   10.20    9.55    9.34    23.6     0.0  PHOT
 44100  I08589+2555    134.734604    25.925749  -0.060   0.009    8.02    1.07    6.95    6.74    6.68    16.6     0.9  PLX1   592.3    21.2   0.003  999999  I08583+2601    134.592834    26.029860  -0.045  -0.006   11.14    1.49    9.65    9.26    9.15     8.9     0.0  PHOT
 44118  I08591+3154    134.781677    31.915966  -0.050  -0.141    8.01    1.27    6.74    6.44    6.37    16.0     0.8  PLX1   331.9    20.4   0.098  999999  I08589+3150S   134.728836    31.835438  -0.030  -0.145   16.66    4.09   12.57   11.93   11.64    10.6     0.0  PHOT
 44137  I08593+0724    134.843246     7.415001   0.097  -0.136    7.84    1.27    6.57    6.29    6.22    19.2     0.9  PLX1   926.2    17.0   0.011  999999  I08587+0712    134.682968     7.212744   0.084  -0.125   15.97    4.01   11.96   11.38   11.11    13.3     0.0  PHOT
 44169  I08597+3449    134.942627    34.825081  -0.057  -0.054    7.77    1.16    6.61    6.35    6.30    17.2     0.9  PLX1  1565.5    10.0   0.000  999999  I08578+3439    134.457687    34.651966  -0.047  -0.053   19.12    4.96   14.16   13.56   13.30     8.7     0.0  PHOT
 44191  I09000-4115    135.022537   -41.253609  -0.042   0.053    4.52    1.34    3.18    2.75    2.62    15.5     0.2  PLX1   693.4    17.0   0.085   44146  I08594-4106    134.855209   -41.107990  -0.034   0.038    8.22    0.96    7.26    7.10    6.98     4.3     0.7  PLX1
 44262  I09008+2346W   135.205261    23.780066   0.040  -0.152    8.86    1.21    7.65    7.40    7.29    16.8     1.1  PLX1    55.4    19.9   0.985  999999  I09008+2346E   135.221771    23.782927   0.046  -0.133   15.30    3.90   11.40   10.79   10.58    16.0     0.0  PHOT
 44279  I09010-3746    135.272827   -37.771622  -0.143   0.093    9.01    1.32    7.69    7.42    7.28    15.5     0.9  PLX1  1780.0    22.8   0.000  999999  I08589-3731    134.731949   -37.525715  -0.163   0.104   19.57    5.17   14.40   13.76   13.45     8.6     0.0  PHOT
 44520  I09042+0301    136.062805     3.026364   0.057  -0.091    9.03    1.56    7.47    7.15    7.00    17.8     1.6  PLX1    32.2     6.1   0.999   44518  I09042+0302    136.057907     3.033861   0.051  -0.090    9.34    1.67    7.67    7.26    7.15    20.9     1.8  PLX1
 44579  I09049+1134    136.239914    11.572489   0.026  -0.032    8.67    1.15    7.52    7.24    7.18    15.5     1.1  PLX1   140.5     6.7   0.975  999999  I09048+1133    136.204178    11.555244   0.023  -0.038    9.33    1.34    7.99    7.64    7.55    15.6     0.0  PHOT
 44638  I09057+5531    136.441193    55.528988  -0.215   0.002    7.96    1.12    6.84    6.57    6.51    20.9     0.8  PLX1    56.3     7.1   0.996  999999  I09058+5532    136.463226    55.538437  -0.216   0.009   15.76    4.27   11.49   10.90   10.66    19.4     0.0  PHOT
 44657  I09059-2131    136.489716   -21.532593  -0.056  -0.019    8.75    1.23    7.52    7.21    7.13    16.5     1.0  PLX1  1423.2     8.6   0.001  999999  I09072-2116    136.809875   -21.272612  -0.049  -0.014   17.90    4.52   13.38   12.82   12.60     9.5     0.0  PHOT
 44864  I09084+2732    137.113159    27.543133  -0.050   0.075    8.30    1.14    7.16    6.95    6.85    23.5     1.1  PLX1    51.8     3.6   0.997   44858  I09083+2732    137.099457    27.535439  -0.052   0.072    8.31    1.15    7.16    6.92    6.84    21.2     1.3  PLX1
 44984  I09097+1133    137.443436    11.564377  -0.044  -0.062    6.51    0.71    5.80    5.61    5.57    25.7     0.4  PLX1  1473.5    19.7   0.006  999999  I09097+1109    137.430481    11.155275  -0.052  -0.044   14.60    3.93   10.67   10.02    9.82    22.8     0.0  PHOT
 45120  I09114-6105    137.873199   -61.094578  -0.114   0.136   10.21    1.45    8.76    8.40    8.29    16.4     1.1  PLX1   144.2    11.7   0.789  999999  I09112-6104    137.812988   -61.067097  -0.108   0.126   11.68    2.05    9.63    9.06    8.95    11.9     0.0  PHOT
 45232  I09130-2505    138.272873   -25.083509  -0.274   0.138   10.34    1.87    8.47    7.94    7.80    21.4     1.6  PLX1   174.6    20.0   0.862  999999  I09128-2504    138.222610   -25.066805  -0.262   0.122   12.93    3.37    9.56    8.95    8.70    25.7     0.0  PHOT
 45325  I09142+3349    138.560669    33.816914   0.014  -0.072    8.35    1.18    7.17    6.92    6.83    16.7     1.1  PLX1   643.2    10.2   0.005  999999  I09139+3359    138.498856    33.988064   0.012  -0.062    9.95    1.18    8.77    8.50    8.45     8.8     0.0  PHOT
 45389  I09149+3836    138.741074    38.609318  -0.136   0.080    6.75    0.81    5.94    5.78    5.76    19.6     0.5  PLX1  1048.7    11.7   0.014  999999  I09136+3828    138.413818    38.470684  -0.126   0.074   14.54    3.48   11.06   10.51   10.25    13.9     0.0  PHOT
 45488  I09161+1407    139.031998    14.125914   0.027  -0.252    8.36    1.20    7.16    6.84    6.77    20.0     0.9  PLX1   443.2    19.0   0.388  999999  I09159+1414    138.984863    14.240232   0.009  -0.246   15.17    4.26   10.91   10.36   10.14    25.2     0.0  PHOT
 45836  I09207+5115    140.182343    51.266064  -0.035   0.144    6.19    0.97    5.22    5.07    4.97    36.4     0.5  PLX1   230.9     3.6   0.963   45859  I09210+5118    140.262527    51.306007  -0.037   0.141    7.89    1.42    6.47    6.15    6.08    35.3     0.7  PLX1
 45838  I09207-0743    140.184753    -7.730138  -0.132  -0.019    7.46    0.99    6.47    6.21    6.16    16.5     0.7  PLX1  1233.3    13.2   0.006  999999  I09203-0724    140.076523    -7.404811  -0.134  -0.032   19.91    5.69   14.22   13.54   13.22    11.6     0.0  PHOT
 45838  I09207-0743    140.184753    -7.730138  -0.132  -0.019    7.46    0.99    6.47    6.21    6.16    16.5     0.7  PLX1   135.0     5.8   0.984  999999  I09206-0741    140.163818    -7.698886  -0.137  -0.016    9.30    1.57    7.73    7.34    7.23    22.5     0.0  PHOT
 45863  I09211+6024    140.278595    60.403019  -0.206  -0.154    9.00    1.64    7.36    6.95    6.84    21.3     1.5  PLX1   164.7    13.0   0.912  999999  I09212+6021    140.323410    60.362972  -0.199  -0.143   12.59    3.46    9.13    8.53    8.32    33.4     0.0  PHOT
 46146  I09246+2610    141.163589    26.182331  -0.033  -0.047    4.60    2.14    2.46    1.76    1.69    16.2     0.2  PLX1  1788.5    21.4   0.000  999999  I09231+2633    140.797150    26.555674  -0.050  -0.034   11.31    1.70    9.61    9.10    9.02    10.1     0.0  PHOT
 46146  I09246+2610    141.163589    26.182331  -0.033  -0.047    4.60    2.14    2.46    1.76    1.69    16.2     0.2  PLX1   963.2     8.5   0.006  999999  I09235+2616    140.887253    26.283278  -0.025  -0.044   11.07    1.52    9.55    9.20    9.17     9.5     0.0  PHOT
 46299  I09264+7825    141.624817    78.429764   0.034   0.025    8.73    1.19    7.54    7.25    7.17    18.3     1.0  PLX1  1521.7    18.4   0.009  999999  I09333+7811    143.343689    78.185135   0.041   0.008   17.08    5.01   12.07   11.47   11.23    23.5     0.0  PHOT
 46299  I09264+7825    141.624817    78.429764   0.034   0.025    8.73    1.19    7.54    7.25    7.17    18.3     1.0  PLX1   495.5     5.8   0.705  999999  I09237+7824    140.946198    78.410828   0.037   0.030   16.30    4.73   11.57   10.98   10.72    25.0     0.0  PHOT
 46360  I09271-1639    141.788681   -16.661974  -0.182  -0.051    9.45    1.68    7.77    7.33    7.21    21.6     1.2  PLX1  1648.9    20.5   0.000  999999  I09290-1644    142.260681   -16.734900  -0.168  -0.066   18.15    4.89   13.26   12.69   12.39    12.7     0.0  PHOT
 46383  I09274+3930    141.868179    39.504997   0.112  -0.160    9.86    2.49    7.37    6.74    6.62    29.3     2.0  PLX1    56.1    23.8   0.986  999999  I09273+3930    141.849197    39.510288   0.106  -0.137   14.06    4.04   10.02    9.43    9.21    33.2     0.0  PHOT
 46488  I09288-0722    142.222214    -7.370953  -0.166  -0.712   12.10    3.65    8.45    7.89    7.63    61.6     4.0  PLX1    35.8     6.7   0.994  999999  I09289-0722    142.232162    -7.369752  -0.169  -0.706   15.10    4.73   10.37    9.84    9.54    60.5     4.1  PLX2
 46535  I09294-4431    142.369049   -44.532349  -0.093   0.013    7.03    0.99    6.04    5.81    5.74    24.3     0.5  PLX1   108.4     7.8   0.986   46523  I09293-4432    142.327835   -44.538933  -0.099   0.018    7.07    1.11    5.96    5.70    5.61    23.7     0.5  PLX1
 46671  I09309+2657    142.730820    26.964754  -0.137   0.123   11.06    2.46    8.60    7.94    7.78    29.5     2.4  PLX1    86.8    14.9   0.791  999999  I09309+2659    142.744232    26.985685  -0.127   0.134   14.22    3.63   10.59   10.02    9.78    19.2     0.0  PHOT
 46843  I09327+2659    143.182358    26.988564  -0.148  -0.246    7.05    1.47    5.58    5.24    5.12    56.2     0.6  PLX1    64.8    22.2   0.981  999999  I09328+2659    143.200989    26.995518  -0.130  -0.233   15.80    5.44   10.36    9.86    9.47    56.3    11.3  PLX3
 47050  I09352-1018    143.824768   -10.314213  -0.090  -0.177    9.70    1.66    8.04    7.62    7.51    17.1     1.6  PLX1    91.7     4.1   0.996   47040  I09351-1018    143.799332   -10.309410  -0.094  -0.176   11.39    2.31    9.08    8.48    8.29    12.2     2.9  PLX1
 47058  I09354+0354E   143.855133     3.905175  -0.049  -0.083    7.86    1.24    6.62    6.33    6.21    21.3     1.4  PLX1   467.9    22.8   0.011  999999  I09351+0400    143.782272     4.012923  -0.058  -0.062   14.48    3.35   11.13   10.50   10.29    12.3     0.0  PHOT
 47110  I09360+3733    144.017822    37.552883  -0.099  -0.091    8.33    1.45    6.88    6.59    6.51    25.9     1.0  PLX1   162.4     1.0   0.995   47133  I09362+3731    144.066330    37.529320  -0.099  -0.090   11.09    3.00    8.09    7.43    7.24    29.6     2.3  PLX1
 47163  I09366-4620    144.160156   -46.338688  -0.170   0.054    8.40    1.04    7.36    7.07    6.99    17.9     0.8  PLX1  1348.0     9.2   0.005  999999  I09368-4557    144.211945   -45.965961  -0.179   0.052   12.10    2.27    9.83    9.19    9.03    12.2     0.0  PHOT
 47388  I09392+1318    144.821777    13.312572  -0.068   0.013    7.08    1.07    6.01    5.78    5.70    17.5     0.5  PLX1   880.0    17.5   0.001  999999  I09384+1326    144.609070    13.442786  -0.072  -0.004   19.40    5.17   14.23   13.53   13.29     9.3     0.0  PHOT
 47388  I09392+1318    144.821777    13.312572  -0.068   0.013    7.08    1.07    6.01    5.78    5.70    17.5     0.5  PLX1    50.5     8.0   0.963  999999  I09393+1318    144.832581    13.303288  -0.068   0.021   15.05    3.49   11.56   10.97   10.74    11.1     0.0  PHOT
 47388  I09392+1318    144.821777    13.312572  -0.068   0.013    7.08    1.07    6.01    5.78    5.70    17.5     0.5  PLX1  1110.1    22.8   0.000  999999  I09398+1301    144.951492    13.031236  -0.047   0.004   10.26    1.27    8.99    8.75    8.67     9.0     0.0  PHOT
 47403  I09394+3514    144.866867    35.243092  -0.066   0.002    7.18    1.12    6.06    5.81    5.76    20.4     0.5  PLX1  1018.1    10.8   0.073  999999  I09381+3510    144.529938    35.178791  -0.075  -0.004   17.14    4.85   12.29   11.73   11.45    19.3     0.0  PHOT
 47436  I09399+3520    144.990860    35.335957  -0.068   0.003    6.95    1.02    5.93    5.73    5.65    20.4     0.4  PLX1  1469.5     9.9   0.018  999999  I09381+3510    144.529938    35.178791  -0.075  -0.004   17.14    4.85   12.29   11.73   11.45    19.3     0.0  PHOT
 47436  I09399+3520    144.990860    35.335957  -0.068   0.003    6.95    1.02    5.93    5.73    5.65    20.4     0.4  PLX1   494.6     2.2   0.877   47403  I09394+3514    144.866867    35.243092  -0.066   0.002    7.18    1.12    6.06    5.81    5.76    20.4     0.5  PLX1
 47620  I09425+7002    145.645447    70.033920  -0.671  -0.269   10.56    3.64    6.92    6.33    6.07    81.4     1.8  PLX1    88.8     5.4   0.995   47650  I09428+7002    145.715820    70.039452  -0.669  -0.264   11.19    3.86    7.33    6.73    6.47    88.1     2.4  PLX1
 47631  I09427+3505    145.678085    35.093384  -0.021  -0.051    6.16    0.80    5.36    5.25    5.17    18.8     0.4  PLX1   336.9    22.5   0.397   47614  I09425+3500    145.630417    35.008335   0.000  -0.043    8.31    1.14    7.17    6.94    6.86    12.6     0.9  PLX1
 47716  I09436+3624    145.918686    36.416355  -0.194  -0.065   10.77    2.44    8.33    7.67    7.53    20.5     3.4  PLX1   594.4     1.0   0.898  999999  I09436+3634    145.913239    36.581406  -0.194  -0.064   15.98    4.64   11.34   10.79   10.52    26.2     0.0  PHOT
 47862  I09452+0852N   146.319748     8.882786  -0.086  -0.015    7.16    0.89    6.27    6.10    6.02    15.8     0.8  PLX1  1292.9     3.2   0.067  999999  I09454+0914    146.371414     9.238269  -0.085  -0.018   10.81    1.67    9.14    8.63    8.61    12.4     0.0  PHOT
 47972  I09466+1631    146.665070    16.531857  -0.204   0.037   10.53    2.07    8.46    7.91    7.82    16.6     2.4  PLX1  1610.8    18.0   0.006  999999  I09450+1619    146.250748    16.326637  -0.187   0.031   16.17    4.32   11.85   11.27   11.05    17.0     0.0  PHOT
 48047  I09476-2822    146.917831   -28.379795  -0.080  -0.002    7.34    1.05    6.29    6.02    5.93    17.7     0.6  PLX1  1378.7    18.8   0.006   47942  I09461-2834    146.541245   -28.572901  -0.072  -0.019    9.31    1.29    8.02    7.66    7.57     8.2     1.3  PLX1
 48125  I09487-2624    147.178513   -26.414448  -0.154   0.036    6.63    0.91    5.72    5.47    5.37    24.8     0.7  PLX1  1156.6    17.0   0.036  999999  I09486-2644    147.172653   -26.735685  -0.154   0.019   12.47    3.38    9.09    8.42    8.24    32.2     0.0  PHOT
 48146  I09488+0858    147.221497     8.974309   0.015  -0.064    9.68    1.13    8.55    8.31    8.29    16.7     2.0  PLX1   817.4    19.7   0.056  999999  I09479+0858    146.991623     8.972833  -0.002  -0.054   20.48    6.29   14.19   13.52   13.22    15.0     0.0  PHOT
 48273  I09505+0420    147.625351     4.343657  -0.150  -0.051    6.24    0.85    5.39    5.18    5.08    22.4     0.3  PLX1  1155.3    10.4   0.061  999999  I09501+0402    147.534210     4.035893  -0.153  -0.061   12.13    2.95    9.18    8.43    8.29    23.1     0.0  PHOT
 48642  I09550+2438    148.774780    24.637203   0.015  -0.128    7.13    1.16    5.97    5.69    5.63    15.5     1.4  PLX1   461.8     8.2   0.539  999999  I09553+2445    148.836746    24.752447   0.013  -0.120   10.38    1.62    8.76    8.36    8.26    14.4     0.0  PHOT
 48768  I09568+0414    149.202545     4.242083  -0.182  -0.050    6.70    0.83    5.87    5.65    5.58    21.3     0.5  PLX1  1619.2    12.0   0.011  999999  I09567+0441    149.190460     4.691688  -0.170  -0.049   12.69    3.19    9.50    8.87    8.66    23.3     0.0  PHOT
 48785  I09570+1945N   149.259232    19.762398  -0.233  -0.006    7.60    1.12    6.48    6.28    6.18    23.9     0.7  PLX1    30.6     2.0   1.000   48786  I09570+1945S   149.259964    19.753939  -0.233  -0.008    8.40    1.32    7.08    6.77    6.70    23.8     1.1  PLX1
 48990  I09597+0323    149.929489     3.384803  -0.065   0.023    6.73    0.65    6.08    5.95    5.88    16.7     1.2  PLX1  1174.4    20.6   0.001  999999  I09586+0311    149.663895     3.194820  -0.081   0.010   15.74    3.70   12.04   11.46   11.22    10.3     0.0  PHOT
 48990  I09597+0323    149.929489     3.384803  -0.065   0.023    6.73    0.65    6.08    5.95    5.88    16.7     1.2  PLX1  1616.1    22.0   0.003  999999  I10015+0319W   150.375183     3.324966  -0.079   0.006   19.82    6.00   13.82   13.30   12.86    15.8     0.0  PHOT
 49046  I10004+2716    150.111298    27.267101  -0.018   0.117   11.24    2.86    8.38    7.72    7.59    28.8     2.0  PLX1   136.1     7.3   0.975  999999  I10005+2717    150.148834    27.284889  -0.020   0.110   19.64    6.62   13.02   12.42   12.04    29.4     0.0  PHOT
 49080  I10010+0856N   150.252625     8.949017  -0.078  -0.087    8.12    1.08    7.04    6.76    6.68    19.8     0.8  PLX1  1533.5    22.5   0.007  999999  I09593+0850    149.837570     8.833916  -0.057  -0.095    9.79    1.78    8.01    7.55    7.46    22.0     0.0  PHOT
 49329  I10041+0312    151.035141     3.201060  -0.074  -0.094    6.48    0.81    5.67    5.53    5.44    17.9     0.5  PLX1    64.6    20.2   0.984  999999  I10042+0312    151.051392     3.208720  -0.055  -0.087   14.67    3.95   10.72   10.11    9.88    22.6     0.0  PHOT
 49482  I10061+4105    151.538910    41.090405  -0.102  -0.015    8.52    1.43    7.09    6.78    6.71    18.5     1.0  PLX1   253.4    24.8   0.389  999999  I10062+4101N   151.569992    41.024029  -0.085  -0.033    9.93    1.47    8.46    8.08    7.99    14.9     0.0  PHOT
 49520  I10066-1918S   151.662292   -19.310783   0.038  -0.053    8.82    1.22    7.60    7.35    7.24    16.9     1.6  PLX1  1439.9    24.7   0.001  999999  I10073-1940    151.849579   -19.669569   0.044  -0.077   20.40    5.96   14.44   13.77   13.38    11.7     0.0  PHOT
 49520  I10066-1918S   151.662292   -19.310783   0.038  -0.053    8.82    1.22    7.60    7.35    7.24    16.9     1.6  PLX1   100.8    23.3   0.858  999999  I10067-1919    151.687286   -19.325857   0.034  -0.030   17.07    4.49   12.58   12.02   11.77    13.5     0.0  PHOT
 49520  I10066-1918S   151.662292   -19.310783   0.038  -0.053    8.82    1.22    7.60    7.35    7.24    16.9     1.6  PLX1  1261.1    14.0  -0.080  999999  I10061-1858    151.541931   -18.979481   0.038  -0.067   15.47    4.59   10.88   10.31   10.16    31.4     0.0  PHOT
 49565  I10071+2930    151.784744    29.512550  -0.047  -0.048    7.46    1.06    6.40    6.22    6.18    15.6     0.7  PLX1  1483.3    11.4   0.000  999999  I10063+2953    151.599213    29.891884  -0.036  -0.051    9.20    0.95    8.25    8.12    8.08     8.2     0.0  PHOT
 49565  I10071+2930    151.784744    29.512550  -0.047  -0.048    7.46    1.06    6.40    6.22    6.18    15.6     0.7  PLX1  1111.3    23.9   0.025  999999  I10057+2936    151.448395    29.611485  -0.027  -0.061   14.83    3.99   10.84   10.23   10.00    22.0     0.0  PHOT
 49669  I10083+1158    152.093002    11.967207  -0.249   0.005    1.36   -0.30    1.66    1.66    1.64    41.1     0.3  PLX1   176.1    10.6   0.935  999999  I10082+1159    152.053314    11.996967  -0.241   0.012    8.24    1.82    6.42    5.99    5.88    48.0     8.1  PLX4
 50016  I10126+5958    153.164093    59.978931  -0.159  -0.199   10.16    2.02    8.14    7.66    7.50    17.0     1.8  PLX1   216.3     3.6   0.976  999999  I10122+5956    153.064240    59.945618  -0.161  -0.202   16.08    4.57   11.51   10.93   10.60    23.2     0.0  PHOT
 50084  I10135-0505    153.380402    -5.087356  -0.078  -0.036    7.49    0.89    6.60    6.43    6.34    18.8     1.2  PLX1   734.0    18.4   0.015  999999  I10128-0512    153.210693    -5.201407  -0.062  -0.045   15.17    3.64   11.53   10.94   10.69    12.5     0.0  PHOT
 50226  I10151+3932    153.799500    39.537510   0.028   0.175   10.52    2.67    7.85    7.24    7.07    35.1     2.2  PLX1    97.4    15.6   0.964  999999  I10151+3931    153.776718    39.516933   0.039   0.164   10.30    2.50    7.80    7.15    7.03    34.8     0.0  PHOT
 50302  I10162+4247    154.059494    42.796566   0.000  -0.065    8.43    1.10    7.33    7.09    7.05    15.5     1.1  PLX1   880.2    10.8   0.037   50383  I10172+4238    154.310867    42.636078  -0.006  -0.056    8.87    1.05    7.82    7.64    7.56     8.0     1.2  PLX1
 50366  I10170+4718    154.253693    47.308445   0.010  -0.126    7.34    1.03    6.30    6.09    6.06    19.5     0.5  PLX1   918.7    20.2   0.054   50245  I10155+4722    153.887802    47.369434   0.017  -0.107    7.80    1.31    6.49    6.24    6.17    13.1     0.7  PLX1
 50396  I10174+1217    154.360458    12.290523  -0.050  -0.034    9.06    1.19    7.87    7.62    7.56    15.6     1.2  PLX1  1408.7    20.5   0.005  999999  I10164+1236    154.120316    12.603900  -0.035  -0.048   19.69    5.69   14.00   13.43   13.06    12.8     0.0  PHOT
 50447  I10180+7304    154.504471    73.073517  -0.059  -0.067    6.56    0.76    5.80    5.68    5.62    15.2     0.4  PLX1  1416.3    15.0   0.000  999999  I10233+7308    155.838486    73.136360  -0.058  -0.052   14.90    3.11   11.79   11.15   10.99     7.7     0.0  PHOT
 50469  I10183+1723    154.575027    17.396393  -0.118   0.009    8.62    1.20    7.42    7.19    7.11    15.4     0.8  PLX1   544.1    23.0   0.004  999999  I10186+1730    154.671692    17.516123  -0.095   0.010   11.50    1.60    9.90    9.47    9.35     8.4     0.0  PHOT
 50701  I10211-1735E   155.294449   -17.597286   0.005  -0.117    8.84    1.32    7.52    7.16    7.09    15.8     1.2  PLX1   834.1    22.8   0.001  999999  I10204-1727E   155.104904   -17.452410  -0.009  -0.099   11.18    1.49    9.69    9.34    9.31     8.7     0.0  PHOT
 50784  I10221+1628    155.541870    16.469872  -0.081  -0.008    8.88    1.25    7.63    7.36    7.27    16.0     0.9  PLX1   953.7    17.0   0.027  999999  I10232+1623    155.806351    16.393370  -0.064  -0.008   18.75    5.21   13.54   12.93   12.63    13.0     0.0  PHOT
 50802  I10223+1208    155.585403    12.145908  -0.305  -0.030   10.37    2.27    8.10    7.51    7.37    29.1     1.9  PLX1   312.0     8.6   0.753  999999  I10221+1204    155.531372    12.077206  -0.300  -0.023   12.75    3.34    9.41    8.80    8.56    27.0     0.0  PHOT
 50895  I10235-1229E   155.894302   -12.486644  -0.173   0.045    8.12    1.10    7.02    6.75    6.69    18.4     0.8  PLX1    60.1    22.1   0.964  999999  I10235-1229W   155.879547   -12.495106  -0.151   0.047   16.30    4.28   12.02   11.46   11.19    15.3     0.0  PHOT
 51200  I10274+4136    156.866837    41.601040  -0.050  -0.071    6.03    0.40    5.63    5.58    5.53    15.1     0.3  PLX1   102.0    16.2   0.328  999999  I10276+4135    156.901398    41.589436  -0.044  -0.056   16.51    3.82   12.69   12.14   11.84     8.3     0.0  PHOT
 51263  I10282-2415    157.071732   -24.265589  -0.137   0.096    9.66    2.27    7.39    6.82    6.63    28.1     1.6  PLX1  1784.0    23.6   0.000  999999  I10301-2400    157.536911   -24.009188  -0.151   0.077   15.41    4.12   11.29   10.69   10.45    19.4     0.0  PHOT
 51263  I10282-2415    157.071732   -24.265589  -0.137   0.096    9.66    2.27    7.39    6.82    6.63    28.1     1.6  PLX1  1278.6    23.4   0.003  999999  I10298-2417    157.460190   -24.292688  -0.159   0.088   14.81    3.93   10.88   10.28   10.06    20.7     0.0  PHOT
 51459  I10306+5558    157.656616    55.980541  -0.177  -0.033    4.82    0.79    4.03    3.76    3.64    78.2     0.3  PLX1   122.8     4.1   0.993  999999  I10304+5559    157.605453    55.999123  -0.181  -0.034    8.86    2.74    6.12    5.50    5.36    74.9     5.6  PLX2
 51658  I10332+4025    158.307861    40.425556  -0.141   0.006    4.74    0.62    4.12    4.06    4.20    28.9     0.5  PLX1   345.5    24.0   0.040  999999  I10327+4027    158.193680    40.466335  -0.124  -0.011   18.62    5.50   13.12   12.51   12.16    17.7     0.0  PHOT
 51980  I10372-2951    159.315018   -29.855431  -0.005  -0.183   12.99    3.09    9.90    9.29    9.10    19.3     6.3  PLX1  1655.5    20.6   0.000  999999  I10352-3001    158.818573   -30.018847   0.008  -0.167   13.53    2.80   10.73   10.07    9.90    10.5     0.0  PHOT
 51999  I10374+3132    159.351822    31.547863  -0.009  -0.206   10.24    1.81    8.43    7.97    7.82    16.4     1.8  PLX1    32.0    12.0   0.998  999999  I10374+3133    159.359573    31.553818  -0.001  -0.197   16.80    4.72   12.08   11.45   11.16    19.6     0.0  PHOT
 52008  I10375+2818    159.378510    28.305593  -0.038  -0.012   10.70    2.43    8.27    7.69    7.57    24.0     1.7  PLX1  1472.6    17.7   0.000  999999  I10389+2834    159.733246    28.569740  -0.050  -0.025   19.25    5.53   13.72   13.10   12.81    13.6     0.0  PHOT
 52045  I10381-2332    159.525604   -23.549990  -0.159  -0.137   10.25    1.83    8.42    7.95    7.77    19.0     1.5  PLX1    49.3    12.1   0.995  999999  I10380-2332    159.522110   -23.536673  -0.148  -0.142   14.67    4.10   10.57    9.95    9.72    26.7     0.0  PHOT
 52065  I10383-8653    159.583450   -86.897125  -0.037   0.035    7.59    1.36    6.24    5.88    5.84    15.3     0.5  PLX1  1568.0    12.5   0.004   50605  I10202-8633    155.055756   -86.556824  -0.048   0.029    7.83    0.80    7.03    6.92    6.80    12.9     0.5  PLX1
 52120  I10389+1607    159.727234    16.127424   0.056  -0.022    6.65    0.89    5.76    5.63    5.55    19.1     0.4  PLX1  1278.5     3.0   0.198  999999  I10374+1605    159.359207    16.094549   0.053  -0.022   16.00    4.40   11.60   11.03   10.80    20.0     0.0  PHOT
 52140  I10391+3249    159.782608    32.833214  -0.109  -0.059    8.70    1.31    7.39    7.08    7.01    21.4     0.9  PLX1  1062.8     9.9   0.042  999999  I10381+3237    159.525238    32.632748  -0.102  -0.052   13.46    3.26   10.20    9.58    9.41    17.7     0.0  PHOT
 52469  I10435+4612    160.887100    46.203884  -0.268  -0.066    5.18    0.44    4.74    4.48    4.32    27.0     0.3  PLX1   288.0     2.8   0.899   52498  I10440+4612    161.002625    46.206661  -0.270  -0.064    7.28    1.00    6.28    6.01    5.89    26.8     0.5  PLX1
 52686  I10464+1853    161.602280    18.891525   0.096  -0.039    5.62    1.93    3.69    3.20    3.03    17.5     0.2  PLX1  1476.7     5.7   0.043  999999  I10454+1832    161.369858    18.545542   0.092  -0.035   16.41    4.42   11.99   11.43   11.19    17.0     0.0  PHOT
 52702  I10465+4406    161.625015    44.103264  -0.143  -0.012    7.98    1.07    6.91    6.64    6.62    15.7     0.7  PLX1  1222.1    22.6   0.001  999999  I10457+4347    161.425598    43.795818  -0.121  -0.017   17.49    4.30   13.19   12.60   12.38     9.1     0.0  PHOT
 52708  I10466-2435    161.653778   -24.585464  -0.141  -0.109    9.37    2.20    7.17    6.56    6.44    46.5     1.1  PLX1    49.7    21.0   0.918  999999  I10465-2435    161.638626   -24.586456  -0.120  -0.109   14.35    4.11   10.24    9.75    9.45    31.3     0.0  PHOT
 52774  I10474+0235    161.851212     2.592270   0.174   0.043   12.28    3.40    8.88    8.28    8.06    23.8     7.8  PLX1   756.4    13.2   0.186  999999  I10468+0226    161.700653     2.445557   0.187   0.045   14.84    4.20   10.64   10.12    9.87    27.5     0.0  PHOT
 52787  I10475-2220    161.879807   -22.348030  -0.123  -0.027    8.44    1.48    6.96    6.56    6.51    29.0     0.9  PLX1   234.9     4.0   0.968   52776  I10474-2217    161.855759   -22.286703  -0.127  -0.027   10.10    2.30    7.80    7.24    7.12    30.6     1.4  PLX1
 52954  I10498-1759    162.455566   -17.983727  -0.112  -0.160   10.49    2.20    8.29    7.70    7.56    23.3     1.8  PLX1    67.9    11.0   0.989  999999  I10497-1759S   162.442200   -17.997662  -0.101  -0.161   14.01    3.66   10.35    9.80    9.52    21.9     0.0  PHOT
 53008  I10506+5147    162.668030    51.799725  -0.191   0.031    8.31    1.69    6.62    6.21    6.15    38.6     2.2  PLX1   178.5    22.7   0.799  999999  I10506+5145    162.659332    51.750435  -0.174   0.016   14.72    4.89    9.83    9.25    9.02    61.4     0.0  PHOT
 53172  I10526-1701    163.163666   -17.030247  -0.060  -0.121    7.83    1.19    6.64    6.40    6.34    21.4     0.8  PLX1   279.0    15.0   0.744  999999  I10523-1701    163.082825   -17.024570  -0.059  -0.136   19.84    6.55   13.29   12.72   12.40    25.2     0.0  PHOT
 53225  I10532+1658    163.306000    16.975468  -0.008  -0.054    8.48    1.19    7.29    7.07    7.01    15.4     1.1  PLX1  1449.2    18.4   0.001  999999  I10528+1721    163.204361    17.366152   0.010  -0.058   19.28    5.13   14.15   13.44   13.17     9.5     0.0  PHOT
 53437  I10558-3506    163.974823   -35.114342  -0.024  -0.040    7.45    1.38    6.07    5.72    5.63    18.9     0.6  PLX1  1114.3     5.8   0.014  999999  I10557-3525    163.932785   -35.421959  -0.019  -0.043    9.53    1.25    8.28    7.97    7.86    12.1     0.0  PHOT
 53437  I10558-3506    163.974823   -35.114342  -0.024  -0.040    7.45    1.38    6.07    5.72    5.63    18.9     0.6  PLX1    60.5     4.0   0.999  999999  I10558-3505    163.971848   -35.097717  -0.024  -0.044   11.52    2.84    8.68    8.06    7.86    27.5     0.0  PHOT
 53791  I11003+4254    165.086166    42.911743  -0.108  -0.122    6.03    1.38    4.65    4.48    4.56    22.5     0.4  PLX1   967.3    22.4   0.028   53756  I10598+4310    164.973801    43.167645  -0.130  -0.118   10.64    2.10    8.54    7.96    7.83    24.0     2.1  PLX1
 53824  I11007+0606    165.186676     6.101449  -0.052  -0.023    5.00    0.14    4.86    4.70    4.61    21.6     0.3  PLX1  1751.3    22.8   0.001  999999  I11026+0557    165.656265     5.964912  -0.061  -0.002   15.62    4.12   11.50   10.89   10.68    17.6     0.0  PHOT
 53911  I11018-3442    165.466278   -34.704762  -0.073  -0.018   11.34    3.12    8.22    7.56    7.30    18.6     2.1  PLX1  1515.4    16.0   0.001  999999  I11035-3456    165.894897   -34.935028  -0.073  -0.002    9.74    1.33    8.41    8.11    8.04    12.7     0.0  PHOT
 54299  I11065+1415    166.631561    14.262381   0.208  -0.314    9.42    2.34    7.08    6.54    6.43    23.8     1.2  PLX1   669.3     3.6   0.650  999999  I11057+1412    166.447113    14.211493   0.205  -0.316   18.80    5.96   12.84   12.27   11.92    24.4     0.0  PHOT
 54407  I11080+5249    167.000259    52.821640  -0.062  -0.005    7.65    1.14    6.51    6.30    6.24    17.9     1.1  PLX1  1573.6    23.1   0.000  999999  I11100+5307N   167.511368    53.130955  -0.060  -0.028   15.44    3.69   11.75   11.13   10.92    11.7     0.0  PHOT
 54407  I11080+5249    167.000259    52.821640  -0.062  -0.005    7.65    1.14    6.51    6.30    6.24    17.9     1.1  PLX1  1425.0    21.8   0.002  999999  I11058+5235    166.460510    52.599819  -0.068   0.016   16.56    4.22   12.34   11.77   11.57    12.7     0.0  PHOT
 54539  I11096+4429    167.415878    44.498482  -0.063  -0.028    3.11    2.08    1.03    0.38    0.43    22.6     0.1  PLX1  1525.9    24.3   0.003  999999  I11081+4410    167.028214    44.178532  -0.039  -0.032    9.60    1.59    8.01    7.54    7.45    20.0     0.0  PHOT
 54580  I11101-1121    167.549713   -11.360147   0.000  -0.079    7.79    1.26    6.53    6.29    6.16    16.2     0.8  PLX1   980.2    23.5   0.001  999999  I11102-1105    167.551849   -11.087864  -0.005  -0.056   14.60    3.14   11.46   10.86   10.67     9.1     0.0  PHOT
 54619  I11106+3109    167.674500    31.159092  -0.090  -0.023    9.86    1.94    7.92    7.40    7.30    18.2     1.8  PLX1  1590.0     7.2   0.001  999999  I11107+3136    167.699051    31.600271  -0.086  -0.017   15.54    3.65   11.89   11.32   11.06    10.7     0.0  PHOT
 54619  I11106+3109    167.674500    31.159092  -0.090  -0.023    9.86    1.94    7.92    7.40    7.30    18.2     1.8  PLX1   635.5    17.5   0.014  999999  I11112+3101    167.801605    31.020054  -0.074  -0.016   17.60    4.56   13.04   12.44   12.22    11.4     0.0  PHOT
 54692  I11118+4249    167.953949    42.832142  -0.131  -0.238    7.19    0.99    6.20    5.93    5.85    21.4     0.6  PLX1   134.8    14.6   0.923   54681  I11116+4249    167.906906    42.817627  -0.117  -0.242    8.26    1.21    7.05    6.74    6.70    20.6     0.8  PLX1
 54724  I11122-3734    168.055389   -37.577297  -0.221  -0.025    9.50    1.48    8.02    7.59    7.52    16.6     1.5  PLX1   136.7    21.1   0.167  999999  I11121-3732    168.033035   -37.543728  -0.223  -0.004   17.03    4.13   12.90   12.34   12.04     9.3     0.0  PHOT
 54857  I11138+0216    168.470886     2.268480  -0.094  -0.043    6.78    0.68    6.09    5.91    5.84    17.1     0.5  PLX1  1736.9    19.2   0.003  999999  I11158+0218    168.951508     2.314707  -0.091  -0.062   16.20    4.79   11.41   10.86   10.60    27.9     0.0  PHOT
 55216  I11184+4551    169.610275    45.866100  -0.123  -0.217    9.16    1.33    7.83    7.47    7.39    15.7     1.3  PLX1   432.8    16.2   0.458  999999  I11188+4546    169.714096    45.770050  -0.117  -0.202   16.53    4.60   11.93   11.39   11.12    19.5     0.0  PHOT
 55455  I11214+0638    170.361664     6.634956  -0.290   0.000    6.69    0.99    5.70    5.45    5.38    21.5     0.5  PLX1  1136.4    12.2   0.061  999999  I11201+0638    170.043961     6.642790  -0.292  -0.012   16.20    4.73   11.47   10.88   10.61    26.1     0.0  PHOT
 55561  I11228+7722    170.706375    77.373444  -0.093   0.008    7.49    0.98    6.51    6.32    6.27    16.3     0.4  PLX1   299.1    17.5   0.614  999999  I11213+7722    170.327499    77.380768  -0.084   0.023   13.90    3.74   10.16    9.56    9.32    25.3     0.0  PHOT
 55642  I11239+1031    170.981033    10.529519   0.141  -0.078    4.00    0.92    3.08    2.84    2.79    42.2     0.8  PLX1   331.7    22.2   0.520  999999  I11238+1037    170.958069    10.618864   0.159  -0.065   11.06    3.27    7.79    7.16    6.94    54.2     0.0  PHOT
 55661  I11242+1354    171.065262    13.901898  -0.105  -0.031    8.50    1.47    7.03    6.74    6.66    16.2     1.2  PLX1   926.4    12.8   0.002  999999  I11238+1339    170.963104    13.664485  -0.095  -0.039   19.50    5.17   14.33   13.66   13.38     8.9     0.0  PHOT
 55661  I11242+1354    171.065262    13.901898  -0.105  -0.031    8.50    1.47    7.03    6.74    6.66    16.2     1.2  PLX1  1401.3    22.8   0.011  999999  I11258+1359    171.455109    13.993106  -0.099  -0.009   10.17    1.81    8.36    7.91    7.78    19.0     0.0  PHOT
 55661  I11242+1354    171.065262    13.901898  -0.105  -0.031    8.50    1.47    7.03    6.74    6.66    16.2     1.2  PLX1  1542.6     9.5   0.017  999999  I11254+1335    171.366150    13.588367  -0.108  -0.022    9.58    1.42    8.16    7.78    7.75    16.0     0.0  PHOT
 55767  I11256+2633    171.410233    26.558146  -0.080   0.006   10.76    1.74    9.02    8.48    8.40    17.0     2.1  PLX1  1510.4    22.5   0.000  999999  I11272+2621    171.824783    26.361874  -0.061  -0.006   11.49    1.81    9.68    9.22    9.13    10.3     0.0  PHOT
 55791  I11258+0351    171.458572     3.860110  -0.080  -0.035    6.39    0.72    5.68    5.55    5.51    17.9     0.5  PLX1  1501.3    13.6   0.003  999999  I11260+0326    171.516922     3.447164  -0.069  -0.027   17.40    4.60   12.80   12.19   11.95    13.1     0.0  PHOT
 55823  I11264+2031    171.613281    20.518114  -0.109  -0.067    8.01    1.21    6.80    6.54    6.49    21.3     0.9  PLX1  1737.7    13.0   0.002  999999  I11283+2041    172.097122    20.684402  -0.097  -0.072   15.26    3.95   11.31   10.71   10.45    17.3     0.0  PHOT
 55884  I11272-1603    171.810776   -16.062065  -0.186  -0.116   10.80    2.16    8.64    8.03    7.89    16.9     2.9  PLX1    50.9    15.0   0.988  999999  I11272-1604    171.815979   -16.075291  -0.174  -0.107   14.29    3.43   10.86   10.29    9.96    14.7     0.0  PHOT
 56034  I11290+3920S   172.267166    39.336971  -0.055   0.012    5.35    0.09    5.26    5.32    5.31    15.3     0.5  PLX1  1382.8    18.4   0.000  999999  I11280+3940E   172.023911    39.672356  -0.067  -0.002   13.61    2.62   10.99   10.37   10.24     8.5     0.0  PHOT
 56034  I11290+3920S   172.267166    39.336971  -0.055   0.012    5.35    0.09    5.26    5.32    5.31    15.3     0.5  PLX1  1760.9     6.4   0.005  999999  I11314+3930    172.859192    39.509026  -0.060   0.016   18.58    5.08   13.50   12.88   12.57    12.5     0.0  PHOT
 56034  I11290+3920S   172.267166    39.336971  -0.055   0.012    5.35    0.09    5.26    5.32    5.31    15.3     0.5  PLX1  1158.4    10.3   0.038  999999  I11276+3909    171.915802    39.165710  -0.046   0.007   10.71    1.71    9.00    8.57    8.42    13.5     0.0  PHOT
 56177  I11309+4345    172.727859    43.751354  -0.203  -0.005   11.11    2.38    8.73    8.11    8.00    20.7     3.6  PLX1  1718.7    20.0   0.000  999999  I11291+4406    172.289993    44.110653  -0.183  -0.006   15.47    3.63   11.84   11.25   11.01    10.8     0.0  PHOT
 56272  I11321+0037    173.049759     0.617739   0.225  -0.350   12.05    2.93    9.12    8.47    8.30    23.9     3.9  PLX1    34.5    19.7   0.933  999999  I11322+0036    173.053665     0.608990   0.215  -0.333   15.83    4.05   11.78   11.26   10.97    14.8     0.0  PHOT
 56641  I11368-1221N   174.207687   -12.350644   0.007  -0.046    9.56    2.19    7.37    6.97    6.85    20.7     1.4  PLX1  1649.3    20.8   0.000  999999  I11351-1207    173.796707   -12.130514   0.019  -0.063   19.11    5.23   13.88   13.31   13.05    11.2     0.0  PHOT
 56641  I11368-1221S   174.207840   -12.350883   0.007  -0.046    9.73    2.36    7.37    6.97    6.85    20.7     1.4  PLX1  1650.2    20.8   0.000  999999  I11351-1207    173.796707   -12.130514   0.019  -0.063   19.11    5.23   13.88   13.31   13.05    11.2     0.0  PHOT
 56738  I11379-0135S   174.496307    -1.599454  -0.305   0.131    7.61    1.06    6.55    6.29    6.22    24.7     0.9  PLX1   788.1    15.8   0.088  999999  I11372-0129    174.307938    -1.487782  -0.310   0.146   12.13    2.93    9.20    8.57    8.37    22.6     0.0  PHOT
 56738  I11379-0135S   174.496307    -1.599454  -0.305   0.131    7.61    1.06    6.55    6.29    6.22    24.7     0.9  PLX1    42.4    21.5   0.993  999999  I11379-0135N   174.488846    -1.590334  -0.285   0.123   16.14    4.75   11.39   10.84   10.47    27.4     0.0  PHOT
 56770  I11383+4337    174.585739    43.625435  -0.146  -0.035    5.56    0.15    5.41    4.91    4.72    21.5     0.3  PLX1   528.2    16.8   0.044  999999  I11384+4346    174.621811    43.769825  -0.130  -0.040   15.87    4.04   11.83   11.19   10.96    14.4     0.0  PHOT
 56884  I11396-0459    174.915833    -4.984468  -0.055  -0.013    8.89    1.25    7.64    7.36    7.23    16.9     1.2  PLX1  1535.1    20.0   0.003  999999  I11379-0500    174.488358    -5.006468  -0.054  -0.033   11.16    1.96    9.20    8.69    8.54    13.9     0.0  PHOT
 56884  I11396-0459    174.915833    -4.984468  -0.055  -0.013    8.89    1.25    7.64    7.36    7.23    16.9     1.2  PLX1  1652.1    22.0   0.004  999999  I11407-0436    175.184006    -4.611346  -0.054   0.009   18.07    5.18   12.89   12.34   12.05    17.3     0.0  PHOT
 56903  I11398-2045    174.972214   -20.752438  -0.013  -0.215    9.89    1.52    8.37    7.95    7.89    16.2     1.3  PLX1    65.4    20.0   0.948  999999  I11398-2044    174.966339   -20.735134   0.003  -0.203   15.44    3.76   11.68   11.12   10.87    12.7     0.0  PHOT
 56930  I11402+0930    175.069275     9.512099  -0.150  -0.093    9.66    1.61    8.05    7.62    7.50    23.0     1.9  PLX1    62.4    20.2   0.981  999999  I11403+0930    175.086853     9.512557  -0.133  -0.082   13.64    3.53   10.11    9.54    9.31    22.3     0.0  PHOT
 56948  I11404+6900    175.118668    69.008499  -0.129  -0.003    8.75    1.27    7.48    7.20    7.16    15.7     0.7  PLX1   923.1    11.7   0.055  999999  I11398+6915    174.957718    69.258514  -0.119  -0.009   15.13    3.66   11.47   10.86   10.63    13.1     0.0  PHOT
 57039  I11416-2311    175.417664   -23.199106  -0.167  -0.037   10.57    2.16    8.41    7.76    7.67    28.2     1.5  PLX1    76.9     1.4   0.998  999999  I11417-2312    175.433990   -23.214306  -0.166  -0.036   15.30    4.27   11.03   10.50   10.22    24.0     0.0  PHOT
 57082  I11420+2212    175.521622    22.211056  -0.099  -0.056    6.68    0.80    5.88    5.73    5.70    16.6     0.5  PLX1  1761.4    24.3   0.000  999999  I11440+2203N   176.024307    22.060057  -0.075  -0.052   15.28    3.41   11.87   11.20   11.01     9.1     0.0  PHOT
 57099  I11423+2301    175.576599    23.026855  -0.200   0.045   11.58    2.93    8.65    8.00    7.80    31.0     2.8  PLX1   104.9    16.6   0.959  999999  I11423+2303    175.588425    23.053873  -0.191   0.031   14.58    4.23   10.35    9.79    9.57    32.1     0.0  PHOT
 57172  I11435-5800    175.875458   -58.006935   0.015   0.347    8.21    1.57    6.64    6.26    6.15    34.2     0.8  PLX1    73.2    11.2   0.989  999999  I11435-5759    175.881012   -57.986809   0.026   0.349   10.60    2.66    7.94    7.29    7.11    35.3     0.0  PHOT
 57321  I11451-4044    176.297485   -40.746010  -0.152   0.024    9.36    1.37    7.99    7.61    7.54    19.0     1.2  PLX1  1614.4     8.1   0.009  999999  I11475-4041    176.885391   -40.693806  -0.151   0.016   14.16    3.46   10.70   10.10    9.87    16.2     0.0  PHOT
 57387  I11459+7205    176.483963    72.095688   0.019   0.061    9.00    2.28    6.72    6.20    6.05    37.0     1.0  PLX1  1257.6    10.6   0.008  999999  I11496+7153    177.418121    71.896767   0.027   0.068   13.95    3.80   10.15    9.56    9.35    26.5     0.0  PHOT
 57532  I11475+7702    176.876312    77.039940   0.189  -0.083    8.75    1.32    7.43    7.05    7.00    17.7     0.8  PLX1    60.5     2.8   0.999  999999  I11472+7702    176.802841    77.043304   0.191  -0.081   11.98    2.78    9.20    8.52    8.40    21.0     0.0  PHOT
 57606  I11486+1417    177.161285    14.284207  -0.102   0.004    5.97    0.70    5.27    5.16    5.11    16.7     0.6  PLX1  1340.8    21.0   0.000  999999  I11501+1414    177.543564    14.245876  -0.083  -0.005   13.12    2.49   10.63   10.07    9.93     9.4     0.0  PHOT
 57606  I11486+1417    177.161285    14.284207  -0.102   0.004    5.97    0.70    5.27    5.16    5.11    16.7     0.6  PLX1  1776.7     6.7   0.009  999999  I11469+1434    176.746597    14.571417  -0.105   0.010   14.20    3.89   10.31    9.67    9.47    26.2     0.0  PHOT
 57660  I11495-1636    177.376770   -16.605694   0.026  -0.034    9.97    2.01    7.96    7.36    7.26    19.1     1.4  PLX1   406.8    14.0   0.503  999999  I11496-1629    177.417709   -16.499710   0.025  -0.048   15.84    4.66   11.18   10.84   10.77    28.6     0.0  PHOT
 58067  I11545+1924    178.633682    19.411236  -0.450  -0.014    8.20    1.24    6.96    6.64    6.55    24.7     1.1  PLX1    73.4     3.2   0.997   58073  I11545+1925    178.646225    19.427830  -0.453  -0.015    8.43    1.32    7.11    6.74    6.68    26.0     1.4  PLX1
 58085  I11547-6622    178.685989   -66.376198   0.014  -0.068    6.41    0.76    5.65    5.49    5.43    23.0     0.3  PLX1   220.3     4.0   0.966   58121  I11552-6624    178.814819   -66.409081   0.014  -0.064    8.49    1.33    7.16    6.87    6.77    24.4     0.7  PLX1
 58180  I11559-7700    178.987854   -77.008408  -0.044   0.004    8.67    1.35    7.32    7.03    6.91    20.6     0.6  PLX1  1550.0    15.0   0.001  999999  I11576-7635    179.401230   -76.588005  -0.059   0.005   10.71    1.65    9.06    8.61    8.52    12.7     0.0  PHOT
 58264  I11569-1345    179.234283   -13.754546   0.032  -0.144    6.60    1.03    5.57    5.31    5.20    18.7     0.4  PLX1  1722.1    21.0   0.003  999999  I11581-1407    179.535339   -14.133106   0.023  -0.163   13.27    3.38    9.89    9.25    9.02    22.3     0.0  PHOT
 58303  I11573+5817    179.344040    58.299809  -0.102  -0.030    8.51    1.27    7.24    6.93    6.92    17.9     0.8  PLX1   569.5    16.0   0.049  999999  I11568+5809    179.220322    58.155720  -0.086  -0.030   10.72    1.63    9.09    8.70    8.64    12.4     0.0  PHOT
 58333  I11577-0816    179.442459    -8.275277  -0.036  -0.078    8.04    1.01    7.03    6.80    6.74    15.3     0.6  PLX1  1171.6    18.4   0.023  999999  I11587-0830    179.678436    -8.501959  -0.022  -0.066   18.20    5.06   13.14   12.53   12.26    14.7     0.0  PHOT
 58619  I12012+7905    180.316772    79.087425  -0.067  -0.013    8.53    1.18    7.35    7.12    7.05    17.5     0.6  PLX1   455.4    19.4   0.007  999999  I11588+7908    179.724823    79.147278  -0.083  -0.002   18.53    4.78   13.75   13.12   12.83     9.4     0.0  PHOT
 58619  I12012+7905    180.316772    79.087425  -0.067  -0.013    8.53    1.18    7.35    7.12    7.05    17.5     0.6  PLX1  1584.5    24.0   0.000  999999  I12052+7929    181.323441    79.484161  -0.066   0.011   16.23    3.89   12.34   11.71   11.48    10.3     0.0  PHOT
 58619  I12012+7905    180.316772    79.087425  -0.067  -0.013    8.53    1.18    7.35    7.12    7.05    17.5     0.6  PLX1  1389.8    16.3   0.001  999999  I11572+7845    179.321579    78.753693  -0.055  -0.002   18.35    4.86   13.49   12.86   12.53    11.2     0.0  PHOT
 58817  I12038-1632    180.956238   -16.537165   0.393  -0.444   10.76    2.38    8.38    7.73    7.60    28.1     2.1  PLX1   324.0    22.4   0.507  999999  I12034-1630    180.870316   -16.500948   0.413  -0.434   15.46    4.53   10.93   10.39   10.12    29.6     0.0  PHOT
 58870  I12043+5059    181.082428    50.989059  -0.261  -0.096   12.15   -0.05   12.20   15.24   11.39    15.1     3.5  PLX1    39.5    13.0   0.996  999999  I12043+5058    181.091644    50.979733  -0.248  -0.096   15.44    3.89   11.55   11.01   10.81    14.8     0.0  PHOT
 59000  I12058-1852    181.461075   -18.875210  -0.019  -0.320    9.99    2.57    7.42    6.79    6.61    45.4     1.4  PLX1   187.7    15.2   0.712  999999  I12057-1849    181.444275   -18.825563  -0.013  -0.306   16.29    5.09   11.20   10.63   10.32    36.3     0.0  PHOT
 59126  I12074+1301    181.868607    13.032930  -0.379  -0.140    9.63    1.75    7.88    7.43    7.32    24.1     1.2  PLX1    67.1    19.1   0.944  999999  I12073+1302    181.849976    13.037171  -0.366  -0.126   18.49    5.49   13.00   12.40   12.08    18.7     0.0  PHOT
 59258  I12093+5323    182.335785    53.394505   0.075  -0.111    7.54    0.79    6.75    6.60    6.56    15.4     0.8  PLX1  1132.7    14.8   0.005  999999  I12076+5312S   181.912155    53.208401   0.062  -0.104   12.70    2.40   10.30    9.69    9.55    10.5     0.0  PHOT
 59258  I12093+5323    182.335785    53.394505   0.075  -0.111    7.54    0.79    6.75    6.60    6.56    15.4     0.8  PLX1   987.2    18.0   0.012  999999  I12075+5320    181.885590    53.340187   0.090  -0.101   20.50    5.98   14.52   13.83   13.51    11.3     0.0  PHOT
 59301  I12099+0527    182.494995     5.454479   0.030  -0.106   11.39    2.86    8.53    7.91    7.71    23.4     2.7  PLX1   348.2     5.0   0.799  999999  I12095+0527    182.397873     5.457228   0.033  -0.102   13.93    3.56   10.37    9.82    9.54    20.2     0.0  PHOT
 59310  I12100+1858    182.518570    18.976717  -0.158  -0.041   10.06    2.03    8.03    7.52    7.44    22.5     1.5  PLX1    82.0    13.3   0.972  999999  I12101+1858    182.541229    18.968985  -0.145  -0.044   20.11    6.42   13.69   13.05   12.69    19.9     0.0  PHOT
 59394  I12110-2336    182.765991   -23.602421  -0.064  -0.020    5.45    0.11    5.34    5.36    5.32    17.0     0.6  PLX1  1641.0    20.9   0.000  999999  I12093-2322    182.333405   -23.378531  -0.058  -0.040    9.22    1.05    8.17    8.00    7.89     9.7     0.0  PHOT
 59406  I12111-1957    182.799026   -19.960546  -0.215  -0.183   11.67    3.78    7.89    7.36    7.04    79.4     2.4  PLX1    85.2    19.1   0.913  999999  I12112-1958    182.820648   -19.972696  -0.196  -0.181   12.60    4.00    8.60    8.01    7.74    62.2     0.0  PHOT
 59428  I12114+4333E   182.854507    43.561050  -0.322   0.007   10.05    1.39    8.66    8.29    8.20    15.8     1.5  PLX1   126.3     1.0   0.745  999999  I12112+4333    182.807693    43.552116  -0.321   0.007   16.72    3.87   12.85   12.27   12.06     8.0     0.0  PHOT
 59819  I12160+1453    184.000778    14.899070  -0.080  -0.031    5.09   -0.08    5.17    4.95    4.89    16.4     0.2  PLX1  1560.8    24.2   0.002  999999  I12160+1519    184.018936    15.332278  -0.068  -0.052   16.23    4.09   12.14   11.55   11.29    12.9     0.0  PHOT
 59923  I12175+2856    184.377396    28.937185  -0.032   0.034    5.72    0.35    5.37    5.37    5.36    18.2     0.3  PLX1  1180.5    24.5   0.013  999999  I12189+2902    184.733734    29.038584  -0.027   0.058   16.73    4.54   12.19   11.53   11.32    16.7     0.0  PHOT
 60081  I12192-0319N   184.806213    -3.319783  -0.055  -0.047    8.10    1.24    6.86    6.60    6.47    19.5     0.8  PLX1  1561.6    10.8   0.001  999999  I12207-0306    185.181763    -3.101635  -0.046  -0.053   17.95    4.77   13.18   12.53   12.26    12.2     0.0  PHOT
 60081  I12192-0319N   184.806213    -3.319783  -0.055  -0.047    8.10    1.24    6.86    6.60    6.47    19.5     0.8  PLX1  1196.6    19.1   0.009  999999  I12180-0329    184.524765    -3.497450  -0.069  -0.060   15.62    4.01   11.61   11.04   10.80    15.7     0.0  PHOT
 60081  I12192-0319N   184.806213    -3.319783  -0.055  -0.047    8.10    1.24    6.86    6.60    6.47    19.5     0.8  PLX1  1379.6    24.3   0.011  999999  I12201-0336    185.049698    -3.616064  -0.051  -0.071   17.92    5.49   12.43   11.81   11.50    24.3     0.0  PHOT
 60098  I12194+2809    184.873062    28.156935  -0.202  -0.126    6.38    1.02    5.36    5.22    5.13    18.4     0.4  PLX1   545.9    19.4   0.210   60061  I12190+2802N   184.753540    28.048008  -0.183  -0.122    8.97    1.33    7.64    7.22    7.15    16.3     1.1  PLX1
 60168  I12202+2600    185.073975    26.001871  -0.141   0.019    6.17    0.67    5.50    5.42    5.37    15.5     0.4  PLX1   661.7    17.9   0.032  999999  I12204+2549    185.108536    25.820709  -0.157   0.011   15.69    3.73   11.96   11.29   11.14    11.0     0.0  PHOT
 60251  I12212-5011    185.312805   -50.194271  -0.101   0.020    9.10    1.10    8.00    7.70    7.63    17.6     1.9  PLX1  1194.6     2.2   0.100   60391  I12229-5000    185.746506   -50.012543  -0.100   0.022    9.40    1.27    8.13    7.80    7.73    11.1     1.2  PLX1
 60438  I12234-2309    185.867676   -23.161369  -0.075   0.020   10.93    2.77    8.16    7.57    7.35    22.3     2.1  PLX1  1418.6    11.2   0.000  999999  I12235-2246    185.896423   -22.768194  -0.064   0.022    9.16    1.15    8.01    7.76    7.70    12.0     0.0  PHOT
 60497  I12241-5755    186.042542   -57.918293   0.050  -0.034    7.82    1.12    6.70    6.41    6.32    20.0     0.7  PLX1   915.7    18.4   0.074  999999  I12226-5804    185.668839   -58.078476   0.066  -0.025   13.80    3.67   10.13    9.46    9.33    24.4     0.0  PHOT
 60501  I12241+0355    186.049911     3.930667  -0.012  -0.133   10.70    2.42    8.28    7.72    7.50    17.7     2.1  PLX1    37.2    19.4   1.000  999999  I12241+0356    186.040344     3.934619  -0.001  -0.117   16.39    5.01   11.38   10.79   10.45    32.3     0.0  PHOT
 60512  I12242-4502    186.074753   -45.037159  -0.045   0.035    9.62    1.65    7.97    7.57    7.40    16.9     1.6  PLX1   789.9    15.0   0.044  999999  I12235-4451    185.899216   -44.856453  -0.046   0.020    8.97    1.15    7.82    7.54    7.48    13.1     0.0  PHOT
 60620  I12254-1320    186.361923   -13.337479  -0.105  -0.024    9.07    1.45    7.62    7.28    7.18    17.3     0.9  PLX1   404.0     8.1   0.493  999999  I12257-1314W   186.425064   -13.243552  -0.104  -0.032   16.15    4.14   12.01   11.41   11.15    14.1     0.0  PHOT
 60759  I12272+2701    186.807144    27.024715   0.093  -0.248    8.24    1.87    6.37    5.83    5.74    36.7     0.9  PLX1   221.3     5.7   0.954  999999  I12269+2700    186.739029    27.014927   0.097  -0.244   14.78    4.58   10.20    9.61    9.32    42.7     0.0  PHOT
 60764  I12273+7524    186.829941    75.403816  -0.224   0.123   10.56    2.19    8.37    7.78    7.64    22.8     1.1  PLX1    74.5    17.1   0.982  999999  I12276+7523    186.907104    75.396721  -0.207   0.125   16.19    4.70   11.49   10.91   10.63    25.4     0.0  PHOT
 60802  I12276-1546    186.917587   -15.767835  -0.124  -0.033   10.67    2.16    8.51    8.02    7.86    18.3     1.7  PLX1  1238.2    23.7   0.001  999999  I12271-1605    186.792862   -16.090225  -0.145  -0.022   20.35    5.85   14.50   13.77   13.42    10.8     0.0  PHOT
 60988  I12300+5132    187.511856    51.535625  -0.293   0.025    6.21    1.08    5.13    4.92    4.88    22.3     0.4  PLX1   587.6     7.6   0.478  999999  I12300+5122    187.502960    51.372486  -0.286   0.028   15.80    4.76   11.04   10.50   10.24    32.4     0.0  PHOT
 61061  I12309+0039    187.726181     0.664781  -0.106   0.014    8.54    1.16    7.38    7.16    7.06    17.0     1.2  PLX1   685.4    23.3   0.008  999999  I12313+0030    187.835739     0.509052  -0.089  -0.002   13.88    2.98   10.90   10.27   10.09    10.6     0.0  PHOT
 61061  I12309+0039    187.726181     0.664781  -0.106   0.014    8.54    1.16    7.38    7.16    7.06    17.0     1.2  PLX1  1327.9    19.2   0.002  999999  I12321+0028    188.045303     0.479775  -0.089   0.023   13.83    3.03   10.80   10.14    9.96    11.5     0.0  PHOT
 61189  I12322+1210    188.067581    12.179366  -0.268  -0.014   11.02    2.21    8.81    8.30    8.18    16.4     2.1  PLX1    41.9    14.6   0.996  999999  I12323+1210    188.077713    12.173233  -0.264   0.000   12.69    3.06    9.63    9.01    8.83    20.1     0.0  PHOT
 61323  I12338-2330    188.454407   -23.515734   0.100  -0.117    8.36    1.08    7.28    7.03    6.91    18.4     0.9  PLX1  1386.1    15.6   0.009  999999  I12342-2353    188.553238   -23.889950   0.088  -0.127   15.69    4.04   11.65   11.06   10.82    15.7     0.0  PHOT
 61331  I12340+0835    188.501968     8.590685  -0.025   0.066    8.92    1.18    7.74    7.44    7.37    17.2     1.1  PLX1   444.8    23.3   0.087  999999  I12345+0835    188.626877     8.587445  -0.005   0.078   15.12    3.63   11.49   10.85   10.62    12.7     0.0  PHOT
 61398  I12348+1227    188.719864    12.459251   0.020  -0.075    9.02    1.51    7.51    7.14    7.07    16.6     1.0  PLX1  1759.4    18.4   0.002  999999  I12329+1235    188.237701    12.591233   0.032  -0.061   17.75    4.94   12.81   12.10   11.92    16.1     0.0  PHOT
 61619  I12376+3841    189.413025    38.684372   0.011  -0.076    7.40    0.97    6.43    6.21    6.16    17.8     0.5  PLX1   898.4    14.9   0.018  999999  I12367+3830    189.180786    38.513332   0.000  -0.066   17.39    4.57   12.82   12.23   11.93    12.7     0.0  PHOT
 61804  I12400-1741    190.000336   -17.684355  -0.048  -0.010    8.67    1.37    7.30    7.04    6.87    15.8     1.2  PLX1   780.6    20.8   0.001  999999  I12402-1753    190.055038   -17.894821  -0.065   0.002   19.68    5.14   14.54   13.93   13.56     8.0     0.0  PHOT
 61804  I12400-1741    190.000336   -17.684355  -0.048  -0.010    8.67    1.37    7.30    7.04    6.87    15.8     1.2  PLX1  1384.3    14.4   0.001  999999  I12415-1736    190.394196   -17.600380  -0.056   0.002   16.13    3.82   12.31   11.70   11.41     9.9     0.0  PHOT
 61804  I12400-1741    190.000336   -17.684355  -0.048  -0.010    8.67    1.37    7.30    7.04    6.87    15.8     1.2  PLX1  1649.4    20.0   0.002  999999  I12389-1717    189.740433   -17.299215  -0.047  -0.030   11.44    1.99    9.45    8.98    8.85    12.6     0.0  PHOT
 61804  I12400-1741    190.000336   -17.684355  -0.048  -0.010    8.67    1.37    7.30    7.04    6.87    15.8     1.2  PLX1   737.3    24.8   0.046  999999  I12403-1752    190.079880   -17.874620  -0.065   0.008   17.77    4.79   12.98   12.37   12.08    13.5     0.0  PHOT
 61854  I12406+4017Ss  190.155853    40.288033  -0.016   0.063    8.41    1.03    7.38    7.15    7.07    16.3     1.2  PLX1    43.5    23.3   0.989  999999  I12406+4017N   190.151382    40.299633   0.001   0.047   13.96    3.35   10.61    9.99    9.75    15.6     0.0  PHOT
 61854  I12406+4017Ss  190.155853    40.288033  -0.016   0.063    8.41    1.03    7.38    7.15    7.07    16.3     1.2  PLX1  1716.6     8.5   0.011  999999  I12422+3955    190.571640    39.931980  -0.022   0.069   15.53    4.10   11.43   10.80   10.58    18.0     0.0  PHOT
 61921  I12414-0359    190.358398    -3.994088   0.043  -0.033    8.65    1.16    7.49    7.28    7.14    17.7     1.4  PLX1  1723.4    19.3   0.000  999999  I12431-0346    190.780777    -3.766879   0.036  -0.051   19.10    5.01   14.09   13.57   13.31     9.3     0.0  PHOT
 61921  I12414-0359    190.358398    -3.994088   0.043  -0.033    8.65    1.16    7.49    7.28    7.14    17.7     1.4  PLX1  1556.5    16.1   0.000  999999  I12397-0358    189.925385    -3.975510   0.027  -0.031   17.80    4.52   13.28   12.69   12.44    10.0     0.0  PHOT
 62012  I12425-4848    190.647720   -48.813103  -0.124  -0.029    4.77    1.88    2.89    2.34    2.27    17.1     0.2  PLX1   719.4     8.2   0.104  999999  I12437-4847    190.949097   -48.789650  -0.116  -0.027   16.43    4.17   12.26   11.67   11.39    12.8     0.0  PHOT
 62016  I12426+0234    190.662186     2.576684  -0.010  -0.049    8.11    1.44    6.67    6.31    6.19    32.3     0.8  PLX1  1460.8    11.7   0.002  999999  I12441+0244    191.032288     2.743891   0.001  -0.053   10.66    2.14    8.52    7.98    7.91    20.8     0.0  PHOT
 62438  I12478+1901    191.953491    19.024303  -0.087   0.000    7.76    0.97    6.79    6.58    6.54    18.0     0.6  PLX1  1435.3    19.2   0.000  999999  I12464+1915    191.610229    19.256557  -0.070   0.009   11.20    1.65    9.55    9.13    9.02    10.1     0.0  PHOT
 62536  I12488+1205    192.218399    12.096392   0.235  -0.140    7.10    1.20    5.90    5.61    5.53    26.5     0.5  PLX1    75.9    21.0   0.976  999999  I12488+1204    192.222717    12.075732   0.234  -0.119   16.35    4.95   11.40   10.87   10.57    30.9     0.0  PHOT
 62686  I12506+2032    192.674423    20.534800  -0.125  -0.033    9.39    2.01    7.38    6.86    6.76    26.1     3.4  PLX1  1125.1    15.8   0.041  999999  I12518+2022    192.965027    20.381107  -0.110  -0.028   14.75    4.17   10.58    9.99    9.76    27.8     0.0  PHOT
 62758  I12516+2530E   192.910049    25.508837  -0.143  -0.037    9.09    1.59    7.50    7.11    6.99    26.6     1.2  PLX1   372.6     2.0   0.947   62794  I12520+2527    193.009064    25.456631  -0.141  -0.037    9.91    2.24    7.67    7.07    6.95    26.6     1.8  PLX1
 62847  I12528+3344    193.202469    33.737572  -0.195  -0.001    9.46    2.00    7.46    6.92    6.85    26.3     1.4  PLX1   442.1     7.3   0.706  999999  I12532+3340    193.324860    33.668846  -0.188  -0.003   15.40    4.51   10.89   10.33   10.06    29.8     0.0  PHOT
 62933  I12538+1225    193.457123    12.418421   0.062  -0.033    6.28    0.67    5.61    5.52    5.47    16.4     0.8  PLX1   527.1    17.0   0.058  999999  I12538+1233    193.463242    12.564716   0.073  -0.046   20.16    5.81   14.35   13.73   13.39    11.4     0.0  PHOT
 63121  I12560+3818    194.001923    38.314899  -0.204   0.088    5.61    0.72    4.89    4.77    4.75    27.1     9.5  PLX1  1114.2    21.2   0.002  999999  I12553+3802    193.835281    38.034603  -0.201   0.067   16.18    4.35   11.83   11.28   10.98    17.5     0.0  PHOT
 63286  I12581-2303    194.540848   -23.055141  -0.121  -0.013    6.99    0.73    6.26    6.14    6.09    16.4     0.5  PLX1  1312.5    18.0   0.004  999999  I12596-2309    194.923050   -23.151285  -0.104  -0.007   18.51    4.99   13.52   12.93   12.58    11.9     0.0  PHOT
 63317  I12585+3816W   194.633209    38.278770  -0.131  -0.043    8.72    1.43    7.29    6.95    6.86    22.6     1.4  PLX1    36.0     5.1   0.999   63322  I12585+3816E   194.645828    38.280109  -0.126  -0.044    9.41    1.88    7.53    7.00    6.88    24.7     1.7  PLX1
 63354  I12589+0506    194.729630     5.106463  -0.067   0.074    8.19    1.09    7.10    6.84    6.78    18.7     0.9  PLX1  1712.3    24.1   0.000  999999  I13006+0518N   195.161453     5.309505  -0.069   0.050   18.74    5.02   13.72   13.11   12.84    11.1     0.0  PHOT
 63545  I13012+0029    195.316925     0.499748  -0.179  -0.006    9.67    1.60    8.07    7.68    7.53    20.0     1.3  PLX1   919.8    24.8   0.007  999999  I13003+0037    195.095398     0.627073  -0.163   0.013   16.33    4.20   12.13   11.54   11.31    13.9     0.0  PHOT
 63584  I13017+6336    195.445587    63.610222  -0.172   0.026    6.01    0.82    5.19    5.05    5.01    27.1     0.3  PLX1   119.9    23.3   0.921  999999  I13015+6337    195.386002    63.630451  -0.151   0.016   14.37    4.06   10.31    9.71    9.44    29.4     0.0  PHOT
 63636  I13025+3225    195.639450    32.433247  -0.193   0.046    7.51    1.21    6.30    6.06    5.97    32.2     0.6  PLX1   175.2    20.0   0.849  999999  I13023+3227    195.586700    32.452904  -0.173   0.046   18.34    6.11   12.23   11.64   11.31    34.3     0.0  PHOT
 63798  I13045-2249    196.139099   -22.825764  -0.058   0.052    8.73    1.09    7.64    7.39    7.32    16.0     1.0  PLX1  1746.7    20.9   0.000  999999  I13064-2236    196.608917   -22.606873  -0.038   0.058   13.73    2.96   10.77   10.03    9.88    11.2     0.0  PHOT
 64041  I13075+0356    196.876633     3.937079  -0.005  -0.063    8.22    1.07    7.15    6.88    6.84    15.3     1.0  PLX1  1698.6    14.9   0.001  999999  I13056+0355    196.403793     3.927301  -0.010  -0.049   17.26    4.33   12.93   12.39   12.12    10.4     0.0  PHOT
 64048  I13075+3424    196.896118    34.401684  -0.133   0.003    9.28    2.15    7.13    6.54    6.42    41.5     1.6  PLX1  1635.3    22.5   0.000  999999  I13086+3447    197.167160    34.797073  -0.112   0.011   19.70    6.34   13.36   12.77   12.44    22.4     0.0  PHOT
 64056  I13076-1411    196.913147   -14.188052  -0.129   0.003    7.77    0.88    6.89    6.69    6.61    15.3     0.7  PLX1  1665.7     7.6   0.002  999999  I13080-1343    197.000656   -13.733204  -0.132  -0.004   16.81    4.15   12.66   12.11   11.84    10.5     0.0  PHOT
 64056  I13076-1411    196.913147   -14.188052  -0.129   0.003    7.77    0.88    6.89    6.69    6.61    15.3     0.7  PLX1    63.3    14.9   0.990  999999  I13076-1412    196.904724   -14.203609  -0.118   0.013   15.71    4.11   11.60   11.01   10.73    16.7     0.0  PHOT
 64057  I13076+2400    196.915497    24.009792  -0.261   0.148    8.15    1.26    6.89    6.54    6.49    28.2     0.9  PLX1    39.0     2.2   1.000   64059  I13076+2401    196.919769    24.019909  -0.262   0.146    8.55    1.44    7.11    6.74    6.68    26.8     1.2  PLX1
 64157  I13089+3353    197.242661    33.886021  -0.210  -0.112   11.56    2.26    9.30    8.74    8.62    15.2     2.7  PLX1  1273.8    22.7  -0.012  999999  I13086+3332    197.151672    33.540424  -0.195  -0.095   16.77    5.08   11.69   11.05   10.77    28.9     0.0  PHOT
 64345  I13113+0937    197.839264     9.625940  -0.521   0.267    8.72    1.19    7.53    7.22    7.09    16.9     1.0  PLX1    81.8    16.4   0.969  999999  I13113+0936    197.843521     9.603618  -0.508   0.277   12.33    2.65    9.68    9.07    8.86    15.8     0.0  PHOT
 64469  I13128+3453    198.205078    34.888611  -0.021   0.048    8.58    1.15    7.43    7.20    7.14    15.3     0.7  PLX1   764.3    22.0   0.014  999999  I13136+3501    198.410263    35.018005  -0.004   0.062   16.71    4.11   12.60   12.12   11.85    10.6     0.0  PHOT
 64469  I13128+3453    198.205078    34.888611  -0.021   0.048    8.58    1.15    7.43    7.20    7.14    15.3     0.7  PLX1  1664.3    14.0   0.004  999999  I13124+3425    198.114151    34.432419  -0.035   0.049   13.45    3.02   10.43    9.78    9.60    13.5     0.0  PHOT
 64573  I13141-1633    198.539459   -16.558710   0.136  -0.141    8.18    1.44    6.74    6.37    6.29    21.2     1.0  PLX1   166.8    10.8   0.942  999999  I13141-1636    198.540985   -16.605032   0.130  -0.132   15.23    4.26   10.97   10.42   10.16    24.6     0.0  PHOT
 64721  I13159-0306N   198.989761    -3.112936  -0.023  -0.123    8.92    1.50    7.42    7.01    6.95    15.3     1.2  PLX1  1788.2    16.6   0.001  999999  I13147-0330    198.683594    -3.504531  -0.030  -0.108   17.10    4.42   12.68   12.12   11.93    12.3     0.0  PHOT
 64848  I13175+2238    199.392593    22.641626  -0.061  -0.060    9.19    1.45    7.74    7.42    7.32    20.9     1.0  PLX1  1430.3    21.5   0.000  999999  I13179+2301    199.475540    23.031483  -0.042  -0.050   18.43    4.93   13.50   12.84   12.59    11.6     0.0  PHOT
 65083  I13204-0139    200.103897    -1.657472   0.129  -0.251   11.60    3.21    8.39    7.79    7.53    46.4     3.2  PLX1   199.8    13.2   0.763  999999  I13202-0140    200.052338    -1.678038   0.142  -0.249   13.53    3.96    9.57    8.98    8.78    38.7     0.0  PHOT
 65241  I13221+0509    200.540359     5.154768  -0.070  -0.035    5.89    0.20    5.69    5.67    5.62    15.2     0.3  PLX1  1321.1    23.5   0.000  999999  I13227+0529    200.681595     5.493721  -0.075  -0.058   16.30    3.78   12.52   11.94   11.77     8.8     0.0  PHOT
 65241  I13221+0509    200.540359     5.154768  -0.070  -0.035    5.89    0.20    5.69    5.67    5.62    15.2     0.3  PLX1  1568.9    19.1   0.000  999999  I13228+0445    200.703873     4.750531  -0.089  -0.033   15.45    3.36   12.09   11.51   11.24     8.0     0.0  PHOT
 65241  I13221+0509    200.540359     5.154768  -0.070  -0.035    5.89    0.20    5.69    5.67    5.62    15.2     0.3  PLX1  1069.7    12.4   0.004  999999  I13233+0507    200.836990     5.123066  -0.082  -0.038   11.38    1.65    9.72    9.43    9.34     9.3     0.0  PHOT
 65390  I13240-4514    201.015610   -45.237293  -0.079  -0.023    9.38    1.24    8.14    7.80    7.76    15.6     1.2  PLX1  1796.7     6.3   0.011   65521  I13258-4450    201.457901   -44.847328  -0.085  -0.025    9.75    1.57    8.18    7.78    7.70     6.1     1.3  PLX1
 65485  I13252+4241E   201.322586    42.699314   0.027  -0.068    9.41    1.54    7.87    7.48    7.42    20.6     1.0  PLX1    72.6     3.2   0.997  999999  I13253+4241    201.347916    42.691528   0.024  -0.067   11.52    2.44    9.08    8.45    8.29    18.7     0.0  PHOT
 65602  I13270-2417    201.762146   -24.290434  -0.337  -0.061    8.72    1.68    7.04    6.57    6.45    34.0     0.8  PLX1   319.4    10.0   0.686   65574  I13266-2417    201.664871   -24.293362  -0.336  -0.071    8.77    1.65    7.12    6.64    6.56    33.1     1.1  PLX1
 65636  I13274-2139    201.853912   -21.655312  -0.194  -0.009    9.93    1.99    7.94    7.43    7.30    25.5     1.5  PLX1   138.4     2.2   0.994  999999  I13275-2139    201.893661   -21.665945  -0.193  -0.011   13.65    3.99    9.66    9.05    8.78    37.9     0.0  PHOT
 65706  I13282+3002    202.074036    30.046137  -0.185  -0.185   11.21    2.83    8.38    7.72    7.54    19.6     1.7  PLX1    52.4    17.7   0.991  999999  I13283+3003    202.087158    30.055227  -0.172  -0.173   20.02    6.71   13.31   12.64   12.30    26.7     0.0  PHOT
 65711  I13283+1028    202.081924    10.468608  -0.041  -0.047    8.10    1.10    7.00    6.77    6.66    15.6     0.7  PLX1   134.8    16.6   0.926  999999  I13281+1028    202.044449    10.475319  -0.027  -0.038   17.67    5.31   12.36   11.77   11.49    23.3     0.0  PHOT
 65877  I13302-0834    202.556992    -8.574792  -1.107  -0.475   12.31   -0.31   12.62   12.68   12.74    57.5     3.8  PLX1   502.3     7.1   0.610  999999  I13300-0842    202.511871    -8.706993  -1.100  -0.474   14.93    5.33    9.60    9.05    8.75    60.9    12.2  PLX3
 65940  I13311-0406    202.775711    -4.105556   0.050   0.017   10.41    1.72    8.69    8.21    8.12    17.1     1.5  PLX1   928.6     8.0   0.003  999999  I13303-0417    202.589233    -4.284305   0.042   0.017   15.93    3.68   12.25   11.63   11.45     9.3     0.0  PHOT
 65963  I13314-0800    202.869553    -8.007325  -0.254  -0.112    8.87    1.34    7.53    7.21    7.12    20.7     1.0  PLX1    31.3     2.8   1.000  999999  I13314-0759W   202.874054    -7.999850  -0.252  -0.114   12.59    2.99    9.60    8.91    8.73    19.4     0.0  PHOT
 65971  I13315+5857    202.890625    58.952923  -0.057   0.021    8.16    1.26    6.90    6.63    6.57    22.2     0.6  PLX1   164.6     3.2   0.978  999999  I13312+5857    202.802078    58.955318  -0.058   0.024   14.82    3.87   10.95   10.36   10.13    19.3     0.0  PHOT
 66018  I13320-1115    203.019623   -11.256373  -0.032  -0.081    8.85    1.30    7.55    7.19    7.10    18.0     0.9  PLX1    84.2     7.8   0.982  999999  I13321-1116    203.028717   -11.277981  -0.038  -0.086   11.80    2.35    9.45    8.77    8.59    15.1     0.0  PHOT
 66486  I13378-3503    204.450470   -35.064838  -0.056  -0.025    7.46    1.41    6.05    5.70    5.61    29.4     0.7  PLX1  1734.9    18.1   0.003  999999  I13354-3502    203.862534   -35.041695  -0.038  -0.023    9.25    1.80    7.45    6.97    6.86    28.7     0.0  PHOT
 66514  I13380+3910    204.508179    39.178101  -0.225  -0.147    7.77    1.24    6.53    6.20    6.11    21.7     0.8  PLX1    56.2     3.2   0.999  999999  I13379+3910E   204.488419    39.175045  -0.228  -0.146    9.21    1.55    7.66    7.25    7.13    23.0     0.0  PHOT
 66676  I13401-6033    205.031860   -60.556606  -0.025   0.054    8.41    1.17    7.24    6.97    6.92    16.9     1.0  PLX1    77.5     5.8   0.995  999999  I13402-6032    205.055115   -60.538368  -0.020   0.051    9.17    1.57    7.60    7.25    7.12    23.9     0.0  PHOT
 66901  I13425-1205    205.648651   -12.086933  -0.093  -0.015    7.50    0.89    6.61    6.42    6.36    19.1     0.5  PLX1   937.7    21.1   0.033  999999  I13419-1153    205.481552   -11.884176  -0.072  -0.013   16.11    4.30   11.81   11.11   10.86    17.1     0.0  PHOT
 66915  I13428+2027    205.704041    20.464899  -0.063   0.037    8.22    1.32    6.90    6.62    6.54    16.2     0.9  PLX1  1556.8    14.3   0.000  999999  I13442+2011    206.065735    20.196255  -0.060   0.023   11.27    1.57    9.70    9.17    9.14     9.1     0.0  PHOT
 66934  I13430-2413    205.756073   -24.227571   0.194   0.037    9.63    1.49    8.14    7.77    7.69    15.5     2.1  PLX1   115.9    10.8   0.975  999999  I13431-2412    205.783386   -24.207157   0.204   0.033   15.74    4.25   11.49   10.90   10.62    19.2     0.0  PHOT
 67023  I13441+6502    206.027054    65.035568  -0.100   0.054    7.99    0.99    7.00    6.81    6.76    16.7     0.5  PLX1  1631.5    18.4   0.000  999999  I13470+6442    206.759125    64.704018  -0.088   0.068   15.78    3.71   12.07   11.51   11.25    10.3     0.0  PHOT
 67186  I13461+0506    206.528137     5.115530  -0.103  -0.034    7.34    1.23    6.11    5.85    5.79    21.6     3.4  PLX1  1594.4    11.7   0.000  999999  I13475+0450    206.880554     4.845435  -0.097  -0.044    9.76    1.29    8.47    8.23    8.08    11.7     0.0  PHOT
 67246  I13469+0621    206.738083     6.350390  -0.511  -0.110    6.33    1.12    5.21    5.00    4.85    31.6     0.4  PLX1   488.5     4.1   0.786   67291  I13474+0618    206.870071     6.315673  -0.507  -0.111   10.02    2.26    7.76    7.19    7.01    32.5     1.6  PLX1
 67292  I13474-5014    206.865158   -50.249294   0.059   0.011    5.94    0.49    5.45    5.34    5.29    15.4     0.4  PLX1  1514.8    18.6   0.000  999999  I13450-5025    206.267075   -50.427895   0.044   0.022   10.36    1.26    9.10    8.78    8.71     8.4     0.0  PHOT
 67483  I13497+3637    207.437180    36.632820  -0.084   0.022    6.46    0.59    5.87    5.78    5.62    16.0     0.5  PLX1  1161.3    16.0   0.000  999999  I13509+3624    207.732727    36.414162  -0.068   0.023   18.07    4.46   13.61   13.03   12.73     8.2     0.0  PHOT
 67782  I13531+2838    208.292831    28.648134  -0.124   0.030    5.93    0.39    5.54    5.50    5.47    15.2     0.4  PLX1  1252.6    20.5   0.013  999999  I13515+2840    207.897614    28.677219  -0.138   0.015   17.07    4.52   12.55   12.04   11.77    13.9     0.0  PHOT
 67818  I13535+5206    208.386261    52.110916   0.040  -0.064    7.47    0.94    6.53    6.40    6.34    15.3     0.4  PLX1   325.7    19.2   0.106  999999  I13533+5211S   208.338379    52.196507   0.055  -0.052   15.12    3.43   11.69   11.05   10.84    10.1     0.0  PHOT
 67953  I13549-0803    208.742538    -8.058847  -0.174  -0.036    6.19    0.83    5.36    5.14    5.08    30.2     1.5  PLX1   647.1    13.6   0.261  999999  I13544-0810W   208.607727    -8.179292  -0.163  -0.028   12.43    3.46    8.97    8.21    8.04    36.0     0.0  PHOT
 68204  I13577+5556    209.445709    55.949036  -0.217   0.160   10.40    1.82    8.58    8.05    7.95    19.2     1.0  PLX1    96.0     5.8   0.953  999999  I13577+5555    209.446396    55.922363  -0.212   0.157   17.53    4.68   12.85   12.28   11.98    13.4     0.0  PHOT
 68367  I13596+2255    209.920654    22.932140  -0.064  -0.011    8.72    1.18    7.54    7.27    7.20    15.2     0.9  PLX1   276.4    20.0   0.660  999999  I13595+2300    209.891403    23.004049  -0.044  -0.011   13.86    3.38   10.48    9.84    9.65    17.0     0.0  PHOT
 68367  I13596+2255    209.920654    22.932140  -0.064  -0.011    8.72    1.18    7.54    7.27    7.20    15.2     0.9  PLX1  1688.5    13.6   0.007  999999  I13577+2304    209.436600    23.079416  -0.072   0.000   17.97    5.15   12.82   12.21   11.93    17.6     0.0  PHOT
 68413  I14002-6128    210.072464   -61.481022  -0.064  -0.033    6.51    0.69    5.82    5.72    5.66    16.9     0.5  PLX1   976.8    23.1   0.001  999999  I14020-6118    210.502136   -61.303448  -0.042  -0.026   11.29    1.67    9.62    9.08    8.92     9.9     0.0  PHOT
 68507  I14014-3137    210.357346   -31.620720  -0.089  -0.064    7.63    0.98    6.65    6.44    6.35    16.2     0.9  PLX1  1174.8    13.9   0.004  999999  I14001-3127    210.025970   -31.457664  -0.096  -0.052   11.26    1.74    9.52    9.08    9.00    10.7     0.0  PHOT
 68519  I14016+3111    210.410126    31.192768   0.065  -0.041    9.07    1.40    7.67    7.31    7.25    18.7     0.9  PLX1  1191.6    12.8   0.003  999999  I14004+3123S   210.100220    31.391718   0.057  -0.051   10.88    1.65    9.23    8.85    8.77    11.7     0.0  PHOT
 68587  I14024-2439    210.614349   -24.664898  -0.092  -0.123    8.14    1.25    6.89    6.63    6.52    16.0     1.2  PLX1  1589.7    23.1   0.005  999999  I14013-2418    210.340729   -24.300455  -0.094  -0.146   16.18    4.62   11.56   11.00   10.68    23.4     0.0  PHOT
 68664  I14033+4833Sn  210.836136    48.559368  -0.077  -0.068    9.07    1.26    7.81    7.52    7.45    15.6     0.8  PLX1  1034.9    23.9   0.008  999999  I14048+4842    211.204361    48.711819  -0.064  -0.048   16.93    4.30   12.63   12.00   11.72    11.7     0.0  PHOT
 68732  I14041+2045    211.041656    20.759130  -0.128  -0.018   10.18    2.01    8.17    7.59    7.49    27.2     1.6  PLX1    62.4    20.9   0.985  999999  I14041+2044    211.038391    20.742056  -0.108  -0.024   11.79    3.20    8.59    7.91    7.70    35.7     0.0  PHOT
 68734  I14041+3722    211.047333    37.369297   0.014  -0.044    8.69    1.37    7.32    7.04    6.95    20.6     0.9  PLX1  1250.6    20.9   0.001  999999  I14058+3715    211.463013    37.261883   0.034  -0.050   19.27    5.42   13.85   13.26   12.94    12.3     0.0  PHOT
 68785  I14047+2549    211.191437    25.817747   0.008  -0.111    7.00    1.00    6.00    5.83    5.81    22.7     0.5  PLX1    97.0     1.4   0.998  999999  I14048+2550    211.207321    25.840574   0.009  -0.110    8.90    1.45    7.45    7.09    7.05    23.1     0.0  PHOT
 68799  I14049+0156    211.244553     1.949719  -0.211   0.005    8.77    1.26    7.51    7.20    7.07    18.3     1.1  PLX1    49.2    20.1   0.990  999999  I14049+0157    211.232635     1.956410  -0.191   0.007   13.93    3.80   10.13    9.48    9.27    26.7     0.0  PHOT
 68940  I14067-0918    211.678436    -9.313517  -0.141   0.004    5.50    0.66    4.84    4.79    4.60    17.2     0.4  PLX1  1126.1    11.0   0.004  999999  I14065-0937    211.648392    -9.624907  -0.140   0.015   16.37    3.97   12.40   11.80   11.53    10.6     0.0  PHOT
 68994  I14074-6133    211.872055   -61.562275  -0.070  -0.029    7.79    0.82    6.97    6.79    6.72    15.6     0.8  PLX1  1135.5    23.3   0.000  999999  I14059-6149    211.487457   -61.820164  -0.049  -0.019   12.11    1.82   10.29    9.90    9.76     7.8     0.0  PHOT
 68994  I14074-6133    211.872055   -61.562275  -0.070  -0.029    7.79    0.82    6.97    6.79    6.72    15.6     0.8  PLX1   525.4    10.8   0.010  999999  I14067-6140    211.679977   -61.676289  -0.060  -0.025   11.24    1.48    9.76    9.37    9.28     8.3     0.0  PHOT
 69168  I14095-2036    212.376404   -20.615709  -0.150  -0.156   11.19    2.30    8.89    8.24    8.10    17.2     2.5  PLX1  1241.2     9.5   0.031  999999  I14107-2025    212.684021   -20.426062  -0.159  -0.159   12.87    2.85   10.02    9.33    9.19    14.9     0.0  PHOT
 69171  I14095+2028    212.381454    20.471659  -0.141  -0.033    7.50    0.95    6.55    6.38    6.33    16.4     0.6  PLX1  1664.3    20.6   0.000  999999  I14081+2008    212.042725    20.136139  -0.133  -0.014   10.35    1.37    8.98    8.60    8.52    10.3     0.0  PHOT
 69220  I14102-4459    212.573395   -44.989674   0.027  -0.312    8.29    1.23    7.06    6.74    6.66    20.7     0.9  PLX1    57.5    10.2   0.993   69224  I14103-4458    212.590530   -44.979275   0.037  -0.314    9.63    1.59    8.04    7.59    7.46    21.0     1.6  PLX1
 69256  I14106-4746    212.671906   -47.768997  -0.089  -0.011    7.61    1.08    6.53    6.29    6.22    17.3     0.7  PLX1  1187.6    21.4   0.000  999999  I14126-4746    213.162704   -47.770420  -0.072  -0.024    9.60    1.11    8.49    8.23    8.16     9.1     0.0  PHOT
 69322  I14112+5424    212.821838    54.409145  -0.147  -0.037    7.88    1.17    6.71    6.46    6.39    16.8     0.5  PLX1   605.7     8.6   0.446  999999  I14111+5434    212.799179    54.576870  -0.142  -0.030   13.92    3.52   10.40    9.80    9.57    19.4     0.0  PHOT
 69410  I14126+2348    213.173157    23.814270  -0.042  -0.015    8.99    1.96    7.03    6.56    6.44    30.0     1.1  PLX1  1087.1     5.7   0.002  999999  I14139+2342    213.480347    23.703766  -0.046  -0.019   16.27    4.29   11.98   11.37   11.16    15.7     0.0  PHOT
 69481  I14134+5147W   213.365860    51.787868   0.065  -0.004    6.62    0.76    5.86    5.66    5.61    21.5     1.0  PLX1   121.8    12.0   0.968  999999  I14136+5147    213.417587    51.798824   0.053  -0.005   16.90    5.44   11.46   10.90   10.62    37.2     0.0  PHOT
 69483  I14134+5147E   213.370865    51.789967   0.060  -0.011    4.53    0.32    4.21    4.16    4.10    20.0     0.6  PLX1   108.8     9.2   1.008  999999  I14136+5147    213.417587    51.798824   0.053  -0.005   16.90    5.44   11.46   10.90   10.62    37.2     0.0  PHOT
 69592  I14146+2152    213.670685    21.873392   0.041  -0.007    6.40    0.47    5.93    5.90    5.88    16.7     0.5  PLX1  1261.4    13.9   0.001  999999  I14136+2207    213.412155    22.129177   0.046   0.006   15.97    3.72   12.25   11.65   11.41     9.5     0.0  PHOT
 69595  I14146+1600    213.671066    16.013783  -0.267   0.110    8.57    1.56    7.01    6.62    6.57    29.0     1.0  PLX1    69.1    19.2   0.970  999999  I14146+1601    213.653366    16.022646  -0.250   0.119   17.17    5.17   12.00   11.41   11.10    26.0     0.0  PHOT
 69997  I14194-0205    214.851593    -2.098387  -0.111   0.010    8.08    0.99    7.09    6.90    6.82    15.8     1.0  PLX1  1493.1    18.6   0.010  999999  I14204-0225    215.100739    -2.430098  -0.122   0.025   16.53    4.54   11.99   11.36   11.11    18.3     0.0  PHOT
 69997  I14194-0205    214.851593    -2.098387  -0.111   0.010    8.08    0.99    7.09    6.90    6.82    15.8     1.0  PLX1  1202.1    20.6   0.024  999999  I14207-0203    215.183731    -2.061845  -0.101  -0.008   18.19    5.45   12.74   12.17   11.82    20.7     0.0  PHOT
 70181  I14215+1245    215.384644    12.765488  -0.092  -0.004    8.75    1.43    7.32    6.98    6.88    20.9     0.9  PLX1  1609.1    16.3   0.000  999999  I14229+1228    215.729660    12.471273  -0.108  -0.007   17.40    4.51   12.89   12.30   12.03    11.8     0.0  PHOT
 70252  I14224+6057    215.620483    60.965698  -0.008  -0.083    7.48    1.17    6.31    6.08    6.03    24.2     0.4  PLX1  1171.6    20.2   0.005  999999  I14250+6053    216.270264    60.885330   0.003  -0.066   18.66    5.51   13.15   12.54   12.23    17.6     0.0  PHOT
 70327  I14233+0826N   215.844543     8.446646  -0.076   0.002    5.03   -0.04    5.07    4.79    5.07    15.2     0.5  PLX1   848.8    21.5   0.019  999999  I14224+0821    215.623886     8.357585  -0.066   0.021   16.07    3.92   12.15   11.52   11.29    11.5     0.0  PHOT
 70327  I14233+0826N   215.844543     8.446646  -0.076   0.002    5.03   -0.04    5.07    4.79    5.07    15.2     0.5  PLX1   742.1    13.2   0.068  999999  I14242+0826    216.052734     8.437215  -0.078  -0.011    9.63    1.27    8.36    7.89    7.84    12.0     0.0  PHOT
 70520  I14255+2035    216.375473    20.590240   0.133  -0.581    7.27    1.19    6.08    5.78    5.76    22.3     0.7  PLX1    62.9    14.9   0.945  999999  I14254+2035    216.357864    20.596071   0.128  -0.567   17.14    4.68   12.46   12.01   11.72    16.1     0.0  PHOT
 70525  I14255-3051    216.397217   -30.863783  -0.045  -0.014    8.24    1.10    7.14    6.93    6.84    17.3     0.8  PLX1  1720.7    18.8   0.000  999999  I14273-3034    216.839874   -30.573807  -0.053   0.003   11.76    1.94    9.82    9.24    9.16    10.3     0.0  PHOT
 70529  I14257+2337W   216.431030    23.617239   0.794  -1.116    9.77    3.00    6.77    6.16    5.97    61.1     1.4  PLX1    45.3     3.2   0.999   70536  I14257+2337E   216.444260    23.620628   0.795  -1.119    9.98    3.09    6.89    6.30    6.09    62.3     1.8  PLX1
 70557  I14259+1325    216.492767    13.433283  -0.298  -0.126    8.06    1.35    6.71    6.37    6.30    29.7     0.8  PLX1  1005.3    22.0   0.043  999999  I14269+1317    216.739883    13.291102  -0.298  -0.148   15.33    4.71   10.62   10.08    9.79    38.2     0.0  PHOT
 70560  I14259+3422    216.499847    34.370914  -0.287  -0.161   10.26    1.71    8.55    8.06    7.99    16.4     1.6  PLX1   559.6     7.1   0.574  999999  I14259+3431    216.492432    34.526237  -0.288  -0.168   13.88    3.50   10.38    9.86    9.65    19.3     0.0  PHOT
 70648  I14270-5717    216.751190   -57.288525  -0.095  -0.069    7.91    0.99    6.92    6.70    6.61    15.7     0.8  PLX1   531.1    14.1   0.047  999999  I14259-5715    216.484558   -57.257423  -0.109  -0.067   11.37    1.75    9.62    9.18    9.08    10.3     0.0  PHOT
 70677  I14273-1450W   216.839081   -14.838772  -0.170  -0.061    7.31    0.91    6.40    6.16    6.10    22.4     0.9  PLX1  1359.5    24.0   0.001  999999  I14264-1432    216.609451   -14.533489  -0.147  -0.068   16.99    4.58   12.41   11.81   11.51    15.4     0.0  PHOT
 70931  I14303-4931    217.587296   -49.519028  -0.047  -0.041    5.38    0.08    5.30    5.31    5.20    16.0     0.7  PLX1  1185.4    10.0   0.004  999999  I14295-4949    217.383804   -49.820992  -0.046  -0.051   11.07    1.56    9.51    9.19    9.07     9.9     0.0  PHOT
 70931  I14303-4931    217.587296   -49.519028  -0.047  -0.041    5.38    0.08    5.30    5.31    5.20    16.0     0.7  PLX1   584.8     7.1   0.013  999999  I14313-4933    217.828262   -49.562805  -0.042  -0.036   11.23    1.49    9.74    9.40    9.33     8.5     0.0  PHOT
 71190  I14335+0920    218.395401     9.334449   0.159  -0.513    8.83    1.67    7.16    6.68    6.59    30.9     1.3  PLX1    73.5    13.2   0.988  999999  I14336+0920    218.416046     9.335970   0.157  -0.500   14.65    4.42   10.23    9.67    9.41    38.1     0.0  PHOT
 71218  I14338+0234    218.464554     2.575625  -0.109  -0.007    9.21    1.39    7.82    7.54    7.43    15.8     1.3  PLX1  1481.8    24.3   0.000  999999  I14346+0256    218.664169     2.935719  -0.085  -0.003   20.04    5.46   14.58   13.93   13.69     8.9     0.0  PHOT
 71466  I14369+4249    219.232605    42.831165  -0.092  -0.056    6.66    1.09    5.57    5.40    5.31    16.4     0.4  PLX1   840.7    16.8   0.006  999999  I14356+4247    218.919876    42.788048  -0.087  -0.072   17.28    4.32   12.96   12.41   12.25    10.2     0.0  PHOT
 71588  I14384+1951    219.614777    19.856199  -0.048   0.008    8.14    1.07    7.07    6.88    6.81    15.6     0.7  PLX1  1345.1    21.2   0.001  999999  I14381+2013    219.532135    20.221693  -0.051  -0.013   19.68    5.36   14.32   13.78   13.51     9.6     0.0  PHOT
 71602  I14386+5451    219.656219    54.853222  -0.055  -0.008    7.48    0.86    6.62    6.47    6.41    15.1     0.4  PLX1  1679.7    17.5   0.000  999999  I14361+5433    219.042084    54.551834  -0.062   0.008   18.41    4.71   13.70   13.05   12.81     9.2     0.0  PHOT
 71602  I14386+5451    219.656219    54.853222  -0.055  -0.008    7.48    0.86    6.62    6.47    6.41    15.1     0.4  PLX1  1376.8     8.2   0.001  999999  I14376+5512    219.400604    55.206768  -0.047  -0.010   11.02    1.41    9.61    9.20    9.16     8.1     0.0  PHOT
 71618  I14388+4424    219.709290    44.404499  -0.068  -0.018    5.39    0.19    5.20    5.28    5.26    17.5     0.4  PLX1   727.9    18.8   0.003  999999  I14388+4412    219.723267    44.202564  -0.085  -0.010   11.08    1.57    9.51    9.17    9.06     9.9     0.0  PHOT
 71682  I14396-2643    219.920654   -26.723694   0.039  -0.028    7.05    0.98    6.07    5.83    5.76    23.4     0.6  PLX1   123.0     9.9   0.970   71686  I14397-2641    219.945938   -26.698036   0.032  -0.035   10.04    2.37    7.67    7.13    6.98    24.7     1.7  PLX1
 71726  I14403+3026W   220.076645    30.443842   0.095  -0.043    7.76    1.18    6.58    6.32    6.27    18.7     0.6  PLX1   304.8     2.2   0.963   71737  I14404+3031    220.118332    30.520515   0.097  -0.044    8.02    1.15    6.87    6.60    6.53    19.5     0.9  PLX1
 71735  I14404-5701    220.117661   -57.029514   0.395  -0.316    7.39    1.25    6.14    5.80    5.70    37.7     0.7  PLX1   484.8    19.0   0.333  999999  I14399-5654    219.994949   -56.912693   0.389  -0.298   11.66    3.33    8.33    7.71    7.52    44.1     0.0  PHOT
 71755  I14406-6525    220.162994   -65.418335  -0.068   0.018    7.88    1.09    6.79    6.55    6.49    17.3     0.7  PLX1  1747.0    17.0   0.003  999999  I14436-6502    220.920197   -65.049171  -0.079   0.031    8.51    1.43    7.08    6.81    6.76    26.7     0.0  PHOT
 71788  I14410-0930    220.268936    -9.504199  -0.124  -0.042    9.37    1.76    7.61    7.15    7.05    18.7     1.6  PLX1  1753.3    23.0   0.000  999999  I14430-0930    220.762589    -9.515974  -0.143  -0.055   15.91    3.81   12.10   11.48   11.23    10.9     0.0  PHOT
 71795  I14411+1343W   220.287125    13.728411   0.066  -0.021    4.55    0.81    3.74    3.75    3.70    18.6     0.8  PLX1   798.6    13.9   0.087   71759  I14407+1332    220.176636    13.534323   0.053  -0.016    5.95    0.50    5.45    5.40    5.36    19.7     0.4  PLX1
 71795  I14411+1343E   220.287338    13.728275   0.066  -0.021    4.55    0.81    3.74    3.75    3.70    18.6     0.8  PLX1   798.5    13.9   0.087   71759  I14407+1332    220.176636    13.534323   0.053  -0.016    5.95    0.50    5.45    5.40    5.36    19.7     0.4  PLX1
 71814  I14413-3554    220.347000   -35.901340   0.059  -0.183    9.84    1.57    8.27    7.87    7.72    17.4     1.4  PLX1   814.8    23.0   0.005  999999  I14424-3556    220.621231   -35.944756   0.082  -0.184   16.22    3.94   12.28   11.73   11.47    11.0     0.0  PHOT
 71843  I14417+2432    220.440948    24.538315  -0.059  -0.019    7.71    1.03    6.68    6.48    6.41    15.9     0.7  PLX1  1515.9     7.6   0.001  999999  I14433+2444    220.846939    24.740562  -0.052  -0.022   16.50    3.88   12.62   12.01   11.78     9.0     0.0  PHOT
 71843  I14417+2432    220.440948    24.538315  -0.059  -0.019    7.71    1.03    6.68    6.48    6.41    15.9     0.7  PLX1   215.8    13.0   0.778  999999  I14417+2428    220.449951    24.478937  -0.046  -0.020   14.88    3.62   11.26   10.69   10.45    14.0     0.0  PHOT
 71867  I14419+1753    220.491043    17.885094   0.031  -0.136    8.54    1.32    7.22    6.93    6.86    15.4     5.4  PLX1  1500.1    19.0   0.002  999999  I14436+1800    220.911209    18.002314   0.031  -0.117   14.30    3.19   11.11   10.45   10.32    11.1     0.0  PHOT
 71914  I14425+1928    220.640244    19.479805  -0.254  -0.154    9.10    2.50    6.60    5.97    5.82    46.3     2.2  PLX1   135.0    24.0   0.858   71904  I14424+1930    220.609436    19.503551  -0.261  -0.177   10.08    2.63    7.45    6.80    6.66    39.7     1.9  PLX1
 72053  I14442-1137    221.070099   -11.617340  -0.078  -0.022    8.44    1.13    7.31    7.06    6.99    17.5     1.3  PLX1   772.2    17.2   0.001  999999  I14434-1138    220.852783   -11.643842  -0.068  -0.008   11.77    1.80    9.97    9.70    9.59     9.0     0.0  PHOT
 72053  I14442-1137    221.070099   -11.617340  -0.078  -0.022    8.44    1.13    7.31    7.06    6.99    17.5     1.3  PLX1  1702.7     9.8   0.001  999999  I14441-1108    221.027222   -11.146237  -0.087  -0.018   18.24    4.88   13.36   12.72   12.45    12.0     0.0  PHOT
 72197  I14460-2526W   221.500366   -25.443165  -0.152  -0.109    5.15    1.03    4.12    4.28    4.43    33.0     0.9  PLX1   530.3    16.3   0.178  999999  I14466-2523    221.655289   -25.397013  -0.140  -0.098   17.47    5.42   12.05   11.50   11.13    28.1     0.0  PHOT
 72353  I14477-2741    221.930786   -27.699055  -0.048  -0.031    7.61    1.07    6.54    6.32    6.26    19.8     0.7  PLX1  1447.6    14.0   0.015  999999  I14459-2742    221.476913   -27.715019  -0.034  -0.031    9.50    2.04    7.46    7.00    6.79    32.3     0.0  PHOT
 72486  I14493+4950    222.325409    49.837749   0.039   0.020    8.23    1.29    6.94    6.66    6.61    17.5     0.8  PLX1    48.9     6.7   0.998  999999  I14492+4949    222.311554    49.827534   0.033   0.023   13.90    3.66   10.24    9.63    9.40    23.0     0.0  PHOT
 72666  I14514+4455N   222.864670    44.928654  -0.013  -0.038    8.62    2.07    6.55    6.27    6.19    16.9     0.9  PLX1  1290.1    24.0   0.002  999999  I14506+4515    222.674545    45.261105   0.011  -0.039   17.33    4.44   12.89   12.21   11.99    11.3     0.0  PHOT
 72666  I14514+4455S   222.864746    44.928398  -0.013  -0.038    8.40    1.85    6.55    6.27    6.19    16.9     0.9  PLX1  1291.1    24.0   0.002  999999  I14506+4515    222.674545    45.261105   0.011  -0.039   17.33    4.44   12.89   12.21   11.99    11.3     0.0  PHOT
 72797  I14527-3336    223.196976   -33.614658   0.154  -0.003    9.33    1.65    7.68    7.26    7.10    17.9     1.4  PLX1   765.6    14.1   0.161  999999  I14533-3326    223.337067   -33.436844   0.152  -0.017   12.05    2.96    9.09    8.33    8.24    24.2     0.0  PHOT
 73078  I14561+4319    224.033401    43.317802  -0.074   0.093    7.99    1.50    6.49    6.14    6.06    16.2     0.7  PLX1  1700.4    18.9   0.000  999999  I14587+4317    224.681335    43.288139  -0.058   0.083   13.64    2.85   10.79   10.11    9.97    10.5     0.0  PHOT
 73094  I14562+0852N   224.069794     8.881901  -0.260  -0.024    9.87    1.64    8.23    7.78    7.68    18.9     2.5  PLX1   776.3    10.4   0.214  999999  I14562+0839    224.064865     8.666311  -0.257  -0.014   15.58    4.47   11.11   10.54   10.28    26.2     0.0  PHOT
 73128  I14567+1308    224.183044    13.149209  -0.020  -0.095    8.18    1.18    7.00    6.75    6.69    17.9     1.0  PLX1  1158.6    20.8   0.004  999999  I14562+1327    224.066055    13.450269  -0.003  -0.107   10.38    1.48    8.90    8.52    8.48    12.3     0.0  PHOT
 73139  I14568-2029    224.202744   -20.489981  -0.025  -0.055    8.29    1.43    6.86    6.55    6.45    25.2     0.8  PLX1  1419.1    20.5   0.001  999999  I14554-2014    223.872055   -20.246826  -0.039  -0.070   16.14    4.30   11.84   11.22   10.91    16.9     0.0  PHOT
 73302  I14588+3714    224.703781    37.234089  -0.120   0.053    8.90    1.53    7.37    7.02    6.96    22.3     0.8  PLX1  1160.3    24.4   0.020  999999  I14573+3721    224.326584    37.352314  -0.100   0.039   16.86    5.24   11.62   11.08   10.96    31.8     0.0  PHOT
 73316  I14589+0901    224.734375     9.020944  -0.064  -0.030    8.53    1.07    7.47    7.23    7.21    16.0     1.3  PLX1  1649.6    11.0   0.004  999999  I14570+0859    224.271591     8.989071  -0.075  -0.029   10.05    1.42    8.63    8.29    8.22    12.9     0.0  PHOT
 73321  I14589+1719    224.742493    17.326969  -0.035  -0.072    7.91    1.17    6.74    6.51    6.46    17.5     0.7  PLX1  1588.8    20.1   0.000  999999  I14585+1653    224.641312    16.896391  -0.053  -0.081   13.48    2.66   10.82   10.21   10.08     9.4     0.0  PHOT
 73365  I14595+4527    224.887192    45.464172  -0.032   0.099    8.73    1.64    7.09    6.72    6.63    29.5     0.8  PLX1    63.1     4.5   0.998   73360  I14595+4526    224.877472    45.448017  -0.034   0.103   10.62    2.52    8.10    7.52    7.36    29.8     1.5  PLX1
 73369  I14596+3915    224.903946    39.265335  -0.032   0.043    5.67    0.77    4.90    4.82    4.74    19.4     0.3  PLX1   572.4    10.0   0.006  999999  I14588+3919    224.716202    39.330112  -0.024   0.037   16.27    3.88   12.39   11.75   11.52    10.0     0.0  PHOT
 73428  I15003-1632    225.083160   -16.541195  -0.033  -0.089    9.84    1.70    8.14    7.69    7.58    20.8     1.6  PLX1  1564.4    21.4   0.000  999999  I15004-1658    225.109650   -16.975016  -0.046  -0.072   15.73    3.71   12.02   11.39   11.10    10.5     0.0  PHOT
 73620  I15029+0205    225.725174     2.091302  -0.054   0.013    4.51    1.62    2.89    2.35    2.11    16.7     0.2  PLX1  1580.5    12.1   0.001  999999  I15011+0203    225.287079     2.058712  -0.043   0.018   18.47    4.82   13.65   13.02   12.79    10.1     0.0  PHOT
 73637  I15031+4438    225.777313    44.644485  -0.094   0.022    6.65    0.95    5.70    5.52    5.47    18.0     0.7  PLX1   795.5    19.8   0.001  999999  I15030+4425    225.764389    44.423698  -0.080   0.008   14.40    3.11   11.29   10.67   10.50     9.7     0.0  PHOT
 73637  I15031+4438    225.777313    44.644485  -0.094   0.022    6.65    0.95    5.70    5.52    5.47    18.0     0.7  PLX1   980.2    17.2   0.017  999999  I15046+4435    226.151794    44.588333  -0.084   0.008   19.44    5.64   13.80   13.21   12.93    13.7     0.0  PHOT
 73846  I15055-0700    226.378845    -7.013580  -0.225  -0.005    7.56    1.11    6.45    6.17    6.10    21.0     1.1  PLX1  1330.4    14.3   0.338   73717  I15041-0653    226.028976    -6.887360  -0.212  -0.011    7.72    1.43    6.29    5.91    5.79    30.3     1.1  PLX1
 73869  I15058+6402    226.457962    64.047195  -0.121   0.112    8.40    1.21    7.19    6.88    6.79    22.4     0.5  PLX1  1620.2    18.0   0.000  999999  I15080+6425    227.016037    64.425217  -0.103   0.111   15.26    3.76   11.50   10.94   10.65    13.8     0.0  PHOT
 74235  I15102-1622    227.554672   -16.378914  -0.999  -3.543    9.07    1.54    7.53    7.18    6.98    34.7     1.3  PLX1   300.7     2.0   0.765   74234  I15102-1627    227.554169   -16.462429  -1.001  -3.543    9.44    1.68    7.76    7.28    7.15    35.1     1.5  PLX1
 74268  I15106-4343    227.673386   -43.729866   0.015  -0.099    7.07    1.18    5.89    5.60    5.52    32.9     0.5  PLX1    49.8     7.2   0.997   74271  I15107-4343    227.680054   -43.716908   0.011  -0.105    7.66    1.30    6.36    6.03    5.96    32.2     0.7  PLX1
 74344  I15116-6456    227.909225   -64.936707  -0.035  -0.047   10.01    1.56    8.45    8.06    7.98    15.8     1.9  PLX1   864.0    20.4   0.001  999999  I15106-6443    227.668991   -64.719734  -0.031  -0.027   11.52    1.58    9.94    9.61    9.56     8.2     0.0  PHOT
 74346  I15116+5333    227.910675    53.555309  -0.138   0.130    9.56    1.58    7.98    7.53    7.42    18.4     0.8  PLX1   922.8    17.0   0.012  999999  I15133+5333    228.341995    53.563095  -0.126   0.118   13.83    3.13   10.70   10.07    9.85    12.9     0.0  PHOT
 74395  I15122-5205    228.071228   -52.099243  -0.113  -0.072    3.50    1.70    1.80    1.34    1.26    27.8     0.2  PLX1    71.7     3.0   0.998  999999  I15121-5206    228.040985   -52.106407  -0.113  -0.069    6.74    0.98    5.76    5.53    5.45    22.3     4.8  PLX4
 74396  I15122+3939    228.074020    39.655804   0.098  -0.154    8.58    1.60    6.98    6.55    6.47    33.3     0.8  PLX1   485.7     9.4   0.566  999999  I15118+3933    227.964462    39.550610   0.106  -0.149   14.03    4.16    9.87    9.28    9.07    38.3     0.0  PHOT
 74478  I15131+1808Sw  228.278778    18.135960   0.003  -0.045   10.27    1.63    8.64    8.23    8.17    16.7     1.6  PLX1  1309.2    23.8   0.000  999999  I15127+1829    228.181396    18.487700   0.026  -0.051   13.83    2.88   10.95   10.31   10.17     9.9     0.0  PHOT
 74478  I15131+1808Sw  228.278778    18.135960   0.003  -0.045   10.27    1.63    8.64    8.23    8.17    16.7     1.6  PLX1    34.5     5.1   0.999  999999  I15131+1808N   228.277679    18.145481   0.008  -0.046   14.63    3.61   11.02   10.41   10.21    15.5     0.0  PHOT
 74548  I15139-0929    228.488998    -9.493634   0.076  -0.053    8.07    1.05    7.02    6.79    6.71    18.9     0.8  PLX1  1452.3    18.4   0.001  999999  I15123-0926    228.083786    -9.439204   0.060  -0.044   14.66    3.38   11.28   10.74   10.44    11.7     0.0  PHOT
 74602  I15145-4553    228.642929   -45.895035  -0.038  -0.093    8.05    1.06    6.99    6.78    6.73    15.1     0.8  PLX1   912.4    21.0   0.002  999999  I15132-4559    228.302917   -45.986816  -0.038  -0.072   10.82    1.41    9.41    9.00    8.91     8.9     0.0  PHOT
 74666  I15155+3318    228.875671    33.314831   0.085  -0.111    3.56    1.90    1.66    0.99    1.22    26.8     0.2  PLX1   105.0     2.2   0.995   74674  I15156+3319    228.909790    33.320919   0.084  -0.109    7.89    1.22    6.67    6.39    6.33    27.0     0.7  PLX1
 74690  I15158+5056    228.961273    50.938461   0.024  -0.046    6.56    1.67    4.89    4.52    4.42    16.2     0.3  PLX1   669.7    21.0   0.004  999999  I15149+5103    228.746384    51.066429   0.045  -0.046   16.76    4.00   12.76   12.13   11.97     9.2     0.0  PHOT
 74775  I15169-4612    229.229034   -46.202354  -0.132  -0.027    6.50    0.95    5.55    5.32    5.20    17.7     0.4  PLX1  1642.8    21.1   0.001  999999  I15153-4550    228.840134   -45.835175  -0.153  -0.029   19.09    5.35   13.74   13.19   12.99    12.5     0.0  PHOT
 74930  I15186+1025    229.674713    10.427682  -0.089   0.000    7.20    1.02    6.18    5.95    5.88    20.0     2.7  PLX1   484.4     5.8   0.129  999999  I15190+1019    229.764648    10.326281  -0.086  -0.005   10.87    1.71    9.16    8.74    8.61    12.5     0.0  PHOT
 74931  I15187+1025    229.675537    10.424099  -0.091   0.006    8.07    1.09    6.98    6.73    6.62    23.0     3.8  PLX1   472.8    12.1   0.014  999999  I15190+1019    229.764648    10.326281  -0.086  -0.005   10.87    1.71    9.16    8.74    8.61    12.5     0.0  PHOT
 75029  I15198-7519    229.967743   -75.328972  -0.068  -0.088    7.76    0.94    6.82    6.63    6.56    17.7     0.7  PLX1  1734.4    14.8   0.005   74405  I15123-7515    228.097656   -75.254341  -0.075  -0.075    9.51    1.67    7.84    7.46    7.38    19.9     1.1  PLX1
 75059  I15203+3202    230.075439    32.044643  -0.109   0.041    8.64    1.22    7.42    7.09    7.03    20.5     1.0  PLX1   342.9     8.9   0.780  999999  I15199+3205    229.982925    32.098778  -0.101   0.037   16.09    4.59   11.50   10.94   10.65    23.6     0.0  PHOT
 75069  I15204+0014    230.108856     0.244700   0.132  -0.254    9.24    1.47    7.77    7.38    7.28    23.5     1.4  PLX1   196.9    24.0   0.658  999999  I15204+0011    230.117874     0.190765   0.149  -0.237   12.40    2.97    9.43    8.76    8.55    20.8     0.0  PHOT
 75104  I15208+3128    230.208679    31.480089  -0.180   0.139    6.90    0.92    5.98    5.82    5.74    23.0     0.6  PLX1  1579.9     1.4   0.110   75011  I15196+3150    229.917282    31.842489  -0.181   0.140    9.03    1.46    7.57    7.18    7.11    23.7     1.2  PLX1
 75132  I15211+2534    230.288956    25.567160  -0.091  -0.115    9.12    1.81    7.31    6.90    6.77    24.2     1.3  PLX1    69.2    10.3   0.992   75124  I15210+2533    230.269989    25.558409  -0.082  -0.110   10.91    2.45    8.46    7.85    7.66    21.8     2.4  PLX1
 75262  I15226-0132    230.667358    -1.541575  -0.072   0.013    9.73    1.19    8.54    8.29    8.18    23.6     9.0  PLX1  1587.7    12.6   0.000  999999  I15241-0146    231.045425    -1.768908  -0.076   0.025   15.26    3.74   11.52   10.93   10.70    13.5     0.0  PHOT
 75262  I15226-0132    230.667358    -1.541575  -0.072   0.013    9.73    1.19    8.54    8.29    8.18    23.6     9.0  PLX1  1734.4     4.1   0.005  999999  I15212-0113N   230.305420    -1.223522  -0.071   0.009   15.17    3.89   11.28   10.64   10.43    16.8     0.0  PHOT
 75387  I15242-0536    231.070923    -5.606624   0.057  -0.006   10.13    1.71    8.42    8.00    7.82    20.5     2.0  PLX1   548.6    17.0   0.028  999999  I15245-0528N   231.138992    -5.470121   0.040  -0.007   13.85    3.16   10.69   10.07    9.88    13.2     0.0  PHOT
 75411  I15244+3722    231.122635    37.377155  -0.148   0.085    4.31    0.53    3.78    3.72    3.62    28.8     0.7  PLX1   108.9     7.0   0.988   75415  I15245+3720    231.128632    37.347286  -0.141   0.085    6.51    1.08    5.43    5.19    5.12    27.7     0.7  PLX1
 75478  I15251-2340    231.281876   -23.671263  -0.022  -0.041    8.52    1.13    7.39    7.15    7.07    15.3     1.9  PLX1  1712.7    22.5   0.000  999999  I15263-2403    231.579758   -24.061033  -0.041  -0.029    9.96    1.23    8.73    8.38    8.40     9.6     0.0  PHOT
 75479  I15251+4703    231.283325    47.060825  -0.062  -0.033    6.87    1.30    5.57    5.35    5.25    15.8     0.4  PLX1   587.6    17.5   0.026  999999  I15243+4658    231.084549    46.970009  -0.045  -0.029   15.59    3.64   11.95   11.32   11.07    10.3     0.0  PHOT
 75535  I15258+1928    231.471954    19.480709  -0.054  -0.006    6.31    1.16    5.15    4.94    4.84    24.2     0.5  PLX1  1106.1    20.0   0.002  999999  I15264+1945    231.624908    19.752012  -0.055  -0.026   17.30    4.69   12.61   11.99   11.70    15.1     0.0  PHOT
 75535  I15258+1928    231.471954    19.480709  -0.054  -0.006    6.31    1.16    5.15    4.94    4.84    24.2     0.5  PLX1  1056.8     6.4   0.138  999999  I15270+1933    231.771194    19.561895  -0.058  -0.001   14.64    3.97   10.67   10.03    9.83    23.5     0.0  PHOT
 75676  I15276+4252    231.918076    42.881413  -0.073  -0.250    7.48    1.21    6.27    5.97    5.91    31.1     0.6  PLX1    40.2    19.6   0.995  999999  I15276+4253    231.908020    42.889797  -0.054  -0.255    9.74    2.31    7.43    6.85   27.77    37.5     0.0  PHOT
 75718  I15281-0920    232.040039    -9.348019   0.073  -0.363    6.89    1.45    5.44    5.05    4.89    48.6     1.3  PLX1    52.1    11.4   0.995   75722  I15282-0921    232.050858    -9.357810   0.082  -0.356    7.57    1.58    5.99    5.55    5.46    48.8     0.9  PLX1
 75783  I15288+5726    232.216431    57.445156  -0.261   0.165    6.91    0.98    5.93    5.71    5.68    22.5     0.3  PLX1   185.0    15.2   0.863  999999  I15291+5724    232.288864    57.411674  -0.247   0.171   12.19    3.36    8.83    8.21    7.99    35.8     0.0  PHOT
 75809  I15291+8026    232.296783    80.448586  -0.225   0.108    6.57    1.19    5.38    5.16    5.07    45.8     0.4  PLX1    31.5     8.2   0.999   75829  I15293+8027    232.348480    80.450256  -0.217   0.106    7.30    1.42    5.88    5.56    5.45    46.5     0.5  PLX1
 76042  I15317+4703    232.945038    47.056877   0.155  -0.297   10.51    2.51    8.00    7.37    7.25    32.8     1.1  PLX1   160.3     5.8   0.964  999999  I15315+4702    232.884735    47.039722   0.160  -0.300   14.83    4.27   10.56   10.02    9.76    29.8     0.0  PHOT
 76189  I15336+2326    233.424576    23.443962  -0.061  -0.005    8.49    1.18    7.31    7.04    7.01    18.1     0.9  PLX1  1221.7    20.6   0.004  999999  I15350+2318    233.766449    23.314384  -0.041  -0.010   10.98    1.80    9.18    8.60    8.52    13.0     0.0  PHOT
 76315  I15353+6005    233.833466    60.087013   0.172  -0.163    8.39    1.93    6.46    5.95    5.83    52.3     0.6  PLX1    42.6     5.4   0.998  999999  I15354+6005    233.856995    60.085445   0.170  -0.158   13.30    4.03    9.27    8.70    8.41    46.6     0.0  PHOT
 76384  I15360+5204    234.017395    52.069813  -0.015   0.083    6.73    0.66    6.07    5.95    5.94    17.0     0.3  PLX1  1602.6     6.1   0.032  999999  I15364+5230    234.107666    52.511520  -0.014   0.077   15.18    4.04   11.14   10.53   10.29    19.8     0.0  PHOT
 76400  I15362-0623    234.053391    -6.388418  -0.102  -0.174    7.91    1.21    6.70    6.36    6.28    15.7     0.7  PLX1    80.4    23.6   0.676  999999  I15361-0622    234.043839    -6.368209  -0.083  -0.160   17.10    4.23   12.87   12.26   12.01    10.0     0.0  PHOT
 76604  I15386+6849    234.672058    68.822006  -0.068   0.085    7.49    1.00    6.49    6.28    6.26    17.4     0.3  PLX1  1020.7    18.4   0.013  999999  I15362+6900    234.058838    69.001190  -0.055   0.072   18.16    4.94   13.22   12.60   12.37    13.3     0.0  PHOT
 76674  I15394+2737    234.854996    27.626312  -0.052   0.053    9.09    1.51    7.58    7.24    7.18    20.4     1.0  PLX1   847.9     7.8   0.012  999999  I15397+2751    234.931885    27.851774  -0.046   0.048   13.27    2.83   10.44    9.82    9.61    12.2     0.0  PHOT
 76674  I15394+2737    234.854996    27.626312  -0.052   0.053    9.09    1.51    7.58    7.24    7.18    20.4     1.0  PLX1  1511.0    15.2   0.002  999999  I15412+2732    235.318237    27.538433  -0.046   0.039   16.57    4.33   12.24   11.67   11.40    14.3     0.0  PHOT
 76747  I15403-7134    235.079559   -71.567955  -0.105  -0.086    9.52    1.67    7.85    7.44    7.29    21.3     1.5  PLX1  1154.0    22.1   0.005   77049  I15439-7142    235.996307   -71.704872  -0.127  -0.088   10.08    1.57    8.51    8.08    8.00    15.3     1.8  PLX1
 76804  I15409-0859    235.230652    -8.998563  -0.020  -0.134    8.00    1.10    6.90    6.70    6.62    15.9     0.7  PLX1   860.5    17.1   0.098  999999  I15399-0903    234.995575    -9.055498  -0.026  -0.118   14.36    3.69   10.67   10.08    9.80    19.3     0.0  PHOT
 76878  I15419+1827    235.477982    18.464033  -0.072   0.056    5.82    0.45    5.37    5.33    5.30    18.8     0.4  PLX1   249.1     6.1   0.992  999999  I15416+1828    235.405212    18.468983  -0.071   0.050   12.33    3.38    8.95    8.30    8.06    34.3     0.0  PHOT
 76888  I15419-1108    235.499908   -11.140971   0.060  -0.021    9.26    1.19    8.07    7.83    7.76    20.3     5.4  PLX1  1220.9    21.9   0.001  999999  I15417-1128    235.435638   -11.474222   0.040  -0.012   14.11    3.16   10.95   10.32   10.18    11.7     0.0  PHOT
 76982  I15431-1303    235.786392   -13.056304   0.072  -0.093    6.70    1.08    5.62    5.35    5.26    19.5     0.4  PLX1    53.1     1.0   0.999  999999  I15430-1302    235.773926   -13.047949   0.072  -0.092   13.42    3.18   10.24    9.62    9.39    16.5     0.0  PHOT
 76996  I15432-8427    235.820343   -84.465286   0.137   0.097    5.57    0.29    5.28    5.21    5.13    15.1     0.2  PLX1    65.9    14.6   0.965  999999  I15429-8426    235.733734   -84.449020   0.151   0.101   10.55    1.50    9.05    8.59    8.48    11.8     0.0  PHOT
 76998  I15432-0515    235.823975    -5.253677   0.012  -0.106    9.90    2.08    7.82    7.28    7.13    20.8     1.8  PLX1  1630.9     9.2   0.001  999999  I15446-0533    236.163452    -5.555265   0.003  -0.104   12.05    2.30    9.75    9.20    9.07    12.8     0.0  PHOT
 77019  I15435-1007    235.886444   -10.123605  -0.055   0.066    7.83    0.99    6.84    6.65    6.57    16.9     0.7  PLX1   226.0    19.1   0.247  999999  I15432-1008    235.824722   -10.139387  -0.036   0.064   17.02    4.30   12.72   12.17   11.86    11.2     0.0  PHOT
 77019  I15435-1007    235.886444   -10.123605  -0.055   0.066    7.83    0.99    6.84    6.65    6.57    16.9     0.7  PLX1  1220.6    13.0   0.018  999999  I15444-0952    236.113068    -9.868285  -0.043   0.061   14.45    3.46   10.99   10.37   10.14    14.2     0.0  PHOT
 77060  I15440-1540    236.018341   -15.672827  -0.034  -0.063    5.44    0.40    5.04    4.98    4.82    21.9     0.2  PLX1  1782.5    20.6   0.000  999999  I15443-1511    236.096695   -15.183462  -0.042  -0.082   14.29    3.18   11.11   10.49   10.34    11.0     0.0  PHOT
 77060  I15440-1540    236.018341   -15.672827  -0.034  -0.063    5.44    0.40    5.04    4.98    4.82    21.9     0.2  PLX1   504.7    19.0   0.014  999999  I15440-1548    236.005051   -15.812449  -0.034  -0.082   14.41    3.36   11.05   10.42   10.20    12.9     0.0  PHOT
 77203  I15458-1657    236.460175   -16.950743  -0.048  -0.012    7.71    0.94    6.77    6.56    6.51    15.1     0.8  PLX1  1534.1    13.0   0.000  999999  I15469-1716    236.749298   -17.274935  -0.037  -0.019   16.80    3.90   12.90   12.31   12.05     8.0     0.0  PHOT
 77203  I15458-1657    236.460175   -16.950743  -0.048  -0.012    7.71    0.94    6.77    6.56    6.51    15.1     0.8  PLX1  1481.7     8.9   0.000  999999  I15473-1708    236.840820   -17.142656  -0.044  -0.020   11.24    1.47    9.77    9.43    9.33     8.2     0.0  PHOT
 77233  I15461+1525    236.546890    15.421823   0.067  -0.044    3.65    0.21    3.44    3.54    3.55    21.0     0.3  PLX1  1645.4     3.2   0.061  999999  I15443+1518S   236.089844    15.301172   0.068  -0.047   10.68    2.36    8.32    7.82    7.68    21.6     1.4  PLX1
 77233  I15461+1525    236.546890    15.421823   0.067  -0.044    3.65    0.21    3.44    3.54    3.55    21.0     0.3  PLX1  1643.4     1.4   0.102   77083  I15443+1517    236.090851    15.299737   0.068  -0.045    8.23    1.25    6.98    6.71    6.65    21.6     1.4  PLX1
 77372  I15476-0928    236.908752    -9.480446  -0.073   0.016    7.05    0.88    6.17    6.01    5.93    20.3     0.7  PLX1   332.1    16.3   0.034  999999  I15479-0926    236.996536    -9.448610  -0.057   0.019   19.43    5.43   14.00   13.38   13.09    11.5     0.0  PHOT
 77427  I15483-2847    237.094101   -28.789125  -0.038  -0.027    7.73    0.97    6.76    6.56    6.49    15.1     0.8  PLX1   385.7     5.1   0.369  999999  I15479-2843    236.998627   -28.722284  -0.033  -0.026   11.42    1.75    9.67    9.25    9.15    10.1     0.0  PHOT
 77584  I15504+0149    237.608597     1.818985  -0.051  -0.054    8.35    1.21    7.14    6.85    6.74    15.7     0.9  PLX1  1055.3    23.3   0.000  999999  I15504+0206    237.603256     2.112088  -0.031  -0.042   12.10    1.88   10.22    9.81    9.67     8.4     0.0  PHOT
 77584  I15504+0149    237.608597     1.818985  -0.051  -0.054    8.35    1.21    7.14    6.85    6.74    15.7     0.9  PLX1   422.3    20.0   0.329  999999  I15506+0143    237.674072     1.721635  -0.063  -0.038   17.78    4.90   12.88   12.28   12.03    15.2     0.0  PHOT
 77816  I15533-0301    238.344452    -3.029166  -0.083  -0.022    7.45    0.91    6.54    6.32    6.28    18.6     0.6  PLX1  1399.0    13.9   0.006  999999  I15542-0320    238.571564    -3.344733  -0.071  -0.015   18.40    5.15   13.25   12.24   11.87    14.5     0.0  PHOT
 77839  I15536-3921    238.402176   -39.357407  -0.070  -0.072    9.25    1.40    7.85    7.56    7.42    15.8     1.1  PLX1  1666.6    24.0   0.000  999999  I15512-3915    237.818512   -39.257103  -0.087  -0.055   12.16    1.88   10.28    9.88    9.77     8.1     0.0  PHOT
 77917  I15547+0915    238.684753     9.250133  -0.070   0.015    8.02    1.04    6.98    6.73    6.68    16.2     0.9  PLX1  1568.9     3.6   0.017  999999  I15529+0910    238.249634     9.176578  -0.072   0.018   16.59    4.18   12.41   11.81   11.59    12.0     0.0  PHOT
 78059  I15562-1423    239.060135   -14.399397   0.043  -0.078    6.38    0.99    5.39    5.19    5.11    16.2     0.4  PLX1  1566.8    17.8   0.000  999999  I15555-1359    238.899506   -13.993029   0.057  -0.089   16.15    3.66   12.49   11.89   11.66     8.2     0.0  PHOT
 78063  I15563+6348    239.083664    63.816563  -0.123   0.185    9.54    1.43    8.11    7.57    7.56    21.9     0.9  PLX1  1581.9    17.5   0.007   77852  I15538+6409    238.452744    64.159286  -0.140   0.181   11.44    3.00    8.44    7.78    7.61    26.8     1.9  PLX1
 78078  I15565-1449    239.139053   -14.829434   0.071  -0.035    6.15    0.66    5.49    5.39    5.34    19.6     0.4  PLX1  1370.1    19.0   0.012   78010  I15557-1509    238.942383   -15.159286   0.071  -0.054    7.83    1.08    6.75    6.54    6.46    16.0     0.7  PLX1
 78158  I15575+3432    239.391235    34.539631  -0.233   0.108   10.82    2.40    8.42    7.82    7.68    21.7     2.5  PLX1   186.8    10.4   0.870   78139  I15573+3432    239.328461    34.535412  -0.243   0.111   11.19    2.30    8.89    8.31    8.18    20.6     2.2  PLX1
 78161  I15576+3224    239.404541    32.409035  -0.060   0.087    8.72    1.19    7.53    7.28    7.22    16.1     0.9  PLX1   256.3    10.3   0.859  999999  I15574+3221    239.351852    32.353458  -0.051   0.082   14.33    3.67   10.66   10.06    9.83    19.1     0.0  PHOT
 78345  I15598-3628    239.956284   -36.474422  -0.029  -0.046   11.23    2.46    8.77    8.15    8.03    15.4     3.9  PLX1  1108.1    16.5   0.011  999999  I16000-3646    240.021912   -36.777683  -0.033  -0.030   10.55    1.49    9.06    8.75    8.68    11.6     0.0  PHOT
 78395  I16002-0147    240.068726    -1.798788   0.118  -0.151   10.28    2.38    7.90    7.26    7.15    32.9     2.1  PLX1   645.4    10.0   0.282  999999  I16002-0137    240.056046    -1.619972   0.126  -0.145   13.66    3.84    9.82    9.25    8.98    31.7     0.0  PHOT
 78513  I16016-0345    240.421600    -3.763441  -0.075   0.029    6.91    0.77    6.14    5.96    5.87    18.0     0.5  PLX1  1142.4    14.3   0.003  999999  I16005-0338    240.126099    -3.646251  -0.062   0.023   19.51    5.44   14.07   13.33   13.10    11.2     0.0  PHOT
 78513  I16016-0345    240.421600    -3.763441  -0.075   0.029    6.91    0.77    6.14    5.96    5.87    18.0     0.5  PLX1   851.0    21.6   0.001  999999  I16025-0350    240.646957    -3.836322  -0.080   0.008   19.17    5.08   14.09   13.50   13.25     9.6     0.0  PHOT
 78650  I16033-2551    240.835938   -25.865238  -0.068  -0.038    5.11    2.19    2.91    2.34    2.21    15.7     0.3  PLX1  1673.1    21.4   0.000  999999  I16034-2619    240.853287   -26.329735  -0.072  -0.059   10.35    1.28    9.07    8.70    8.67     8.7     0.0  PHOT
 78665  I16035-3200    240.893158   -32.000530  -0.038  -0.027    6.05    0.78    5.27    4.94    4.81    18.1     0.5  PLX1  1686.5     7.2   0.001  999999  I16042-3133    241.056229   -31.552940  -0.034  -0.033   12.35    2.26   10.09    9.70    9.54    10.7     0.0  PHOT
 78665  I16035-3200    240.893158   -32.000530  -0.038  -0.027    6.05    0.78    5.27    4.94    4.81    18.1     0.5  PLX1  1630.1    13.0   0.000  999999  I16051-3218    241.282425   -32.310471  -0.027  -0.034   10.64    1.38    9.26    8.97    8.90     9.2     0.0  PHOT
 78742  I16044+0040    241.123306     0.672232   0.005  -0.081    6.86    1.00    5.86    5.64    5.56    20.1     0.6  PLX1   877.8    16.5   0.001  999999  I16050+0052    241.262909     0.872140  -0.011  -0.077   18.25    4.76   13.49   12.81   12.51    10.5     0.0  PHOT
 78752  I16046-0109    241.172577    -1.160144  -0.145  -0.028    7.28    1.65    5.63    5.18    5.05    16.6     0.9  PLX1  1175.2    18.8   0.008  999999  I16049-0050    241.229263    -0.838647  -0.162  -0.036   18.89    5.26   13.63   13.01   12.74    12.7     0.0  PHOT
 79101  I16087+4456    242.192398    44.934917  -0.028   0.040    4.22   -0.02    4.24    4.30    4.32    16.0     0.4  PLX1  1728.3    16.8   0.001  999999  I16091+4427    242.279434    44.458797  -0.033   0.024   14.93    3.57   11.36   10.76   10.53    12.9     0.0  PHOT
 79286  I16109-2000    242.725540   -20.011900  -0.005  -0.042    9.18    1.23    7.95    7.66    7.61    16.5     1.3  PLX1  1665.9    10.8   0.000  999999  I16106-2028    242.667603   -20.471447  -0.015  -0.038   11.21    1.52    9.69    9.32    9.21     8.9     0.0  PHOT
 79336  I16114-5021    242.873581   -50.365501  -0.026  -0.086   10.51    2.26    8.25    7.64    7.51    15.1     2.1  PLX1  1604.4    24.7   0.000  999999  I16095-5041    242.398331   -50.694103  -0.020  -0.062   12.14    1.98   10.16    9.74    9.59     9.0     0.0  PHOT
 79607  I16146+3351    243.670273    33.858627  -0.266  -0.087    5.23    1.28    3.95    3.35    4.05    47.4     1.2  PLX1   634.9     5.0   0.571   79551  I16139+3346    243.484497    33.773430  -0.263  -0.083   12.23    3.63    8.60    8.00    7.75    45.4     3.7  PLX1
 79629  I16149+6040    243.737823    60.669712   0.025   0.438    7.67    1.29    6.38    6.04    6.00    32.5     0.4  PLX1   107.2     8.1   0.985  999999  I16148+6038    243.720718    60.641151   0.033   0.439   14.16    4.34    9.82    9.30    9.02    43.8     0.0  PHOT
 79670  I16155-0223    243.898102    -2.384766  -0.070  -0.029   10.43    1.78    8.65    8.17    8.05    16.1     1.7  PLX1  1384.5    20.1   0.000  999999  I16168-0235    244.223526    -2.590146  -0.050  -0.027   18.11    4.57   13.54   13.14   13.11     9.1     0.0  PHOT
 79702  I16159+0721    243.987717     7.357121   0.173  -0.475    8.70    1.94    6.76    6.19    6.06    38.4     2.0  PLX1   581.7     7.3   0.518  999999  I16165+0725    244.131577     7.432940   0.171  -0.468   17.49    5.88   11.61   11.07   10.71    41.6     0.0  PHOT
 79749  I16166-1011    244.150818   -10.189657  -0.027  -0.049    8.22    1.31    6.91    6.61    6.49    15.4     1.2  PLX1  1474.7     7.1   0.005  999999  I16163-0947    244.094589    -9.783772  -0.026  -0.042   18.74    4.96   13.78   13.22   12.96    10.4     0.0  PHOT
 79755  I16167+6714    244.178299    67.238838  -0.498   0.086    8.61    2.83    5.78    5.14    4.95    93.6     1.0  PLX1    64.4    13.0   0.992   79762  I16167+6715    244.188965    67.256233  -0.486   0.091   10.69    3.78    6.91    6.30    6.07    93.1     1.5  PLX1
 79797  I16170-6756    244.272537   -67.941284  -0.046  -0.085    5.96    0.19    5.77    5.68    5.66    19.2     0.4  PLX1   511.9    18.4   0.011  999999  I16172-6804    244.313644   -68.082642  -0.058  -0.071   11.97    2.11    9.85    9.31    9.16    11.1     0.0  PHOT
 79822  I16175+7545    244.376251    75.755295  -0.090   0.258    4.95    0.58    4.37    4.28    4.20    33.6     0.2  PLX1   228.1     9.0   0.839  999999  I16183+7543    244.587219    75.718971  -0.081   0.258   15.31    4.47   10.84   10.28    9.99    29.7     0.0  PHOT
 79836  I16177-0402    244.439316    -4.036717   0.012  -0.058    7.27    1.06    6.21    6.07    5.93    15.6     0.6  PLX1   867.4    15.7   0.001  999999  I16186-0355    244.653290    -3.924949  -0.002  -0.051   15.80    3.50   12.30   11.61   11.43     8.0     0.0  PHOT
 80058  I16204-1131    245.114807   -11.532052  -0.051  -0.083   10.22    1.87    8.35    7.84    7.74    20.3     2.2  PLX1  1671.0     3.0   0.006  999999  I16193-1154    244.845352   -11.914073  -0.048  -0.083   17.85    4.83   13.02   12.46   12.15    13.6     0.0  PHOT
 80258  I16230+3650    245.770401    36.842060  -0.184   0.144   10.71    1.66    9.05    8.54    8.47    15.7     2.1  PLX1    54.9    10.2   0.983  999999  I16231+3650    245.788498    36.846870  -0.174   0.146   17.80    4.69   13.11   12.56   12.28    12.0     0.0  PHOT
 80266  I16231-0015    245.781601    -0.263515  -0.048  -0.020    8.20    1.09    7.11    6.87    6.78    19.5     0.9  PLX1   853.8     9.8   0.012  999999  I16234-0029    245.859314    -0.487583  -0.052  -0.011   19.00    5.26   13.74   13.19   12.85    12.1     0.0  PHOT
 80343  I16241-2002    246.025757   -20.037317  -0.025  -0.047    4.59    1.97    2.62    2.14    2.05    16.3     0.3  PLX1  1519.8    21.1   0.003  999999  I16223-1959    245.578384   -19.998714  -0.043  -0.036   19.51    5.68   13.83   12.80   12.38    13.8     0.0  PHOT
 80343  I16241-2002    246.025757   -20.037317  -0.025  -0.047    4.59    1.97    2.62    2.14    2.05    16.3     0.3  PLX1  1759.3     6.4   0.003  999999  I16236-2030    245.920898   -20.516037  -0.029  -0.042   20.20    5.89   14.31   13.55   13.26    12.0     0.0  PHOT
 80343  I16241-2002    246.025757   -20.037317  -0.025  -0.047    4.59    1.97    2.62    2.14    2.05    16.3     0.3  PLX1  1052.7    13.4   0.002  999999  I16252-2009    246.308411   -20.159754  -0.013  -0.041   19.10    5.00   14.10   13.10   12.87     9.2     0.0  PHOT
 80358  I16242-4735    246.056595   -47.587540  -0.082  -0.072    9.27    1.33    7.94    7.62    7.51    16.7     1.4  PLX1  1771.1    22.5   0.000  999999  I16270-4743    246.756775   -47.725464  -0.063  -0.060   18.26    4.89   13.37   12.16   11.76    12.0     0.0  PHOT
 80570  I16270-1746    246.756927   -17.768694   0.011  -0.038    7.28    0.97    6.31    6.16    6.05    18.9     0.6  PLX1   179.5    11.4   0.481  999999  I16268-1747    246.712387   -17.794895   0.002  -0.045   13.69    3.03   10.66   10.05    9.89    12.2     0.0  PHOT
 80616  I16276-0335W   246.912323    -3.584365   0.022  -0.053   10.82    2.28    8.54    7.91    7.80    22.3     2.8  PLX1  1757.8    22.0   0.000  999999  I16275-0305    246.884933    -3.096861   0.011  -0.072   11.84    2.18    9.66    9.27    9.17    12.6     0.0  PHOT
 80616  I16276-0335W   246.912323    -3.584365   0.022  -0.053   10.82    2.28    8.54    7.91    7.80    22.3     2.8  PLX1  1739.7    17.5   0.000  999999  I16295-0331    247.392258    -3.520398   0.038  -0.046   13.13    2.69   10.44    9.82    9.56    11.3     0.0  PHOT
 80628  I16278-0822    246.950745    -8.371675  -0.079   0.012    4.65    0.38    4.27    4.16    4.16    24.4     0.9  PLX1   775.6     5.1   0.410  999999  I16274-0834    246.870483    -8.571982  -0.084   0.011    8.85    1.47    7.38    7.03    6.93    24.5     0.0  PHOT
 80738  I16290+6447    247.254684    64.786713  -0.141   0.113    7.68    1.11    6.57    6.31    6.28    15.8     0.5  PLX1  1713.9    13.9   0.000  999999  I16245+6446    246.137787    64.776062  -0.128   0.108   18.50    4.61   13.89   13.42   13.13     8.0     0.0  PHOT
 80883  I16309+0159    247.728455     1.983896  -0.021  -0.088    4.15    0.24    3.91    3.79    3.80    18.8     0.5  PLX1  1779.8    11.4   0.005   81022  I16328+0205    248.212708     2.084846  -0.010  -0.085    7.97    1.21    6.76    6.53    6.43    16.1     0.8  PLX1
 81023  I16328+0314    248.215149     3.246048  -0.371  -0.190    8.82    1.66    7.16    6.70    6.56    23.1     1.0  PLX1   251.9     7.0   0.816  999999  I16330+0311N   248.261642     3.193686  -0.371  -0.183   14.27    3.65   10.62   10.01    9.77    19.2     0.0  PHOT
 81335  I16366-3554    249.172943   -35.916370   0.042   0.004    6.94    0.78    6.16    6.01    5.92    16.9     0.5  PLX1  1572.3     2.2   0.095  999999  I16387-3604W   249.675171   -36.075451   0.043   0.006   11.50    2.36    9.14    8.46    8.37     9.4     3.4  PLX1
 81465  I16383-0501    249.581787    -5.020810  -0.018  -0.101   10.64    2.46    8.18    7.55    7.45    31.0     2.3  PLX1   589.5    20.9   0.002  999999  I16386-0452    249.651352    -4.872441  -0.012  -0.081   10.12    1.62    8.50    8.19    8.10    16.2     0.0  PHOT
 81608  I16400-0604    250.007462    -6.081243  -0.029  -0.099    6.78    1.02    5.76    5.48    5.43    15.2     0.5  PLX1   179.1    15.2   0.894  999999  I16401-0602    250.039627    -6.043154  -0.043  -0.093   14.93    3.92   11.01   10.40   10.17    19.4     0.0  PHOT
 81754  I16418-1955    250.473709   -19.924372   0.027   0.046    5.61    1.16    4.45    4.49    4.37    23.8     0.7  PLX1   673.0     0.0   1.000  999999  I16411-1958    250.284119   -19.980942   0.027   0.046   14.73    4.10   10.63   10.06    9.79    26.0     0.0  PHOT
 81935  I16442-3856    251.062576   -38.943630  -0.019  -0.058    7.65    1.97    5.68    5.19    5.04    70.1     0.7  PLX1   869.8     2.0   0.560  999999  I16452-3848    251.320724   -38.809212  -0.019  -0.056   10.06    3.49    6.57    5.94    5.72   110.9     0.0  PHOT
 81935  I16442-3856    251.062576   -38.943630  -0.019  -0.058    7.65    1.97    5.68    5.19    5.04    70.1     0.7  PLX1  1651.6    16.1   0.005  999999  I16447-3923    251.177505   -39.393627  -0.005  -0.066    7.21    2.17    5.04    4.52    4.29   105.0     0.0  PHOT
 81991  I16449+0605    251.249969     6.088196  -0.215  -0.257    6.55    1.61    4.94    4.59    4.38    21.8     0.6  PLX1   163.1     5.0   0.977   81988  I16449+0602    251.241547     6.043682  -0.220  -0.257   10.31    2.01    8.30    7.72    7.64    23.1     1.7  PLX1
 82020  I16452+5646    251.324188    56.781845   0.019   0.065    4.88    0.91    3.97    3.84    3.82    38.3     0.5  PLX1  1246.3    18.0   0.000   82210  I16476+5653    251.922989    56.892498   0.020   0.047    8.48    1.26    7.22    6.90    6.84    22.9     0.8  PLX1
 82059  I16457+1938    251.432526    19.642639  -0.112   0.051    8.23    1.38    6.85    6.52    6.43    21.1     1.3  PLX1   542.9    14.6   0.005  999999  I16452+1932    251.314484    19.540827  -0.098   0.047   16.24    3.96   12.28   11.65   11.41    11.1     0.0  PHOT
 82060  I16457+3000S   251.433655    30.001450  -0.026  -0.039    9.61    1.24    8.37    8.09    8.01    16.7     3.2  PLX1  1070.1    19.7   0.000  999999  I16469+2952    251.742966    29.872587  -0.034  -0.021   16.18    3.70   12.48   11.85   11.65     8.4     0.0  PHOT
 82060  I16457+3000S   251.433655    30.001450  -0.026  -0.039    9.61    1.24    8.37    8.09    8.01    16.7     3.2  PLX1  1788.4     7.8   0.000  999999  I16444+2935    251.110046    29.592054  -0.032  -0.034   19.15    4.99   14.16   13.55   13.30     8.9     0.0  PHOT
 82068  I16458+3537W   251.450699    35.630749   0.034   0.021    7.51    1.05    6.46    6.24    6.19    17.0     0.6  PLX1   977.6     5.4   0.242  999999  I16469+3529    251.735001    35.488132   0.039   0.023   13.73    3.36   10.37    9.76    9.50    17.6     0.0  PHOT
 82201  I16476-3341    251.901108   -33.699657  -0.007  -0.049    7.84    0.91    6.93    6.81    6.69    15.1     0.9  PLX1  1719.0     4.5   0.006  999999  I16493-3401    252.330002   -34.016972  -0.011  -0.051    7.28    0.62    6.66    6.57    6.49    11.0     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1  1150.4    12.6   0.002  999999  I16485-0837    252.145279    -8.627380  -0.020  -0.038   16.88    4.11   12.77   12.03   11.78     9.8     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1   442.4    10.4   0.020  999999  I16486-0850    252.159286    -8.845057  -0.042  -0.031   14.66    3.15   11.51   10.79   10.63     9.0     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1   926.3    19.8   0.007  999999  I16494-0841S   252.365646    -8.699855  -0.047  -0.047   18.43    4.89   13.54   12.73   12.38    11.1     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1  1270.8    14.3   0.001  999999  I16503-0850    252.596924    -8.848910  -0.045  -0.040   17.67    4.40   13.27   12.57   12.20     9.3     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1   120.4     5.1   0.827  999999  I16490-0854    252.269882    -8.903545  -0.031  -0.029   18.48    4.82   13.66   13.13   12.81    10.1     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1  1106.2    22.7   0.006  999999  I16490-0837    252.266571    -8.623205  -0.049  -0.049   16.46    4.14   12.32   11.66   11.43    12.2     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1  1320.7    12.4   0.031  999999  I16482-0914    252.061844    -9.246870  -0.020  -0.037   10.40    2.08    8.32    7.80    7.69    22.2     0.0  PHOT
 82303  I16489-0855    252.249161    -8.929995  -0.032  -0.034    8.02    1.01    7.01    6.79    6.72    16.5     0.8  PLX1  1358.6    17.8   0.004  999999  I16478-0910    251.959824    -9.176624  -0.043  -0.048    9.56    1.27    8.29    8.06    7.95    12.4     0.0  PHOT
 82405  I16503-0239    252.592728    -2.654355   0.003  -0.046    6.36    0.90    5.46    5.28    5.18    16.4     0.5  PLX1  1686.9    17.1   0.000  999999  I16516-0218    252.912292    -2.311319  -0.013  -0.040   18.78    5.00   13.78   13.03   12.78    10.7     0.0  PHOT
 82506  I16517+2524    252.943573    25.400173  -0.052  -0.005    7.14    0.78    6.36    6.24    6.21    15.6     0.6  PLX1  1493.1    21.2   0.000  999999  I16534+2514    253.366898    25.239561  -0.037  -0.020   16.40    3.82   12.58   11.93   11.67     8.8     0.0  PHOT
 82506  I16517+2524    252.943573    25.400173  -0.052  -0.005    7.14    0.78    6.36    6.24    6.21    15.6     0.6  PLX1   869.2    19.0   0.066  999999  I16527+2530    253.177856    25.516392  -0.046  -0.023   17.03    4.60   12.43   11.88   11.60    15.5     0.0  PHOT
 82522  I16519+7033    252.992706    70.559937  -0.072   0.009   10.50    1.92    8.58    8.08    7.96    20.5     1.5  PLX1   454.6     2.8   0.779  999999  I16533+7030    253.347549    70.515236  -0.070   0.011   18.53    5.43   13.10   12.55   12.23    17.4     0.0  PHOT
 82621  I16534-2024    253.355118   -20.415560  -0.043  -0.030    5.94    0.99    4.95    4.47    4.41    37.1     0.7  PLX1  1595.6    14.0   0.010  999999  I16528-1959    253.204971   -19.995399  -0.029  -0.029   11.29    3.23    8.06    7.38    7.17    46.6     0.0  PHOT
 82817  I16554-0820    253.869934    -8.336222  -0.829  -0.879    9.02    3.75    5.27    4.78    4.40   161.4     5.6  PLX1    72.1    22.6   0.852   82809  I16554-0819    253.855225    -8.322452  -0.813  -0.895   11.73    4.18    7.55    7.06    6.72   148.9     4.0  PLX1
 82926  I16568-3905    254.202301   -39.093975   0.059  -0.112   11.35    4.01    7.34    6.69    6.49    63.4     4.1  PLX1   168.9     8.5   0.951  999999  I16567-3908    254.177811   -39.136868   0.051  -0.109    8.72    2.41    6.30    5.73    5.56    57.0    12.7  PLX4
 83020  I16578+4722W   254.471603    47.366653  -0.147   0.272    7.76    1.75    6.01    5.56    5.46    54.6     0.6  PLX1   112.4    12.8   0.963   83006  I16577+4721    254.425980    47.362110  -0.139   0.262    7.93    1.83    6.10    5.63    5.54    56.2     0.5  PLX1
 83120  I16591+0636    254.791580     6.604055  -0.200  -0.006    9.30    1.70    7.60    7.21    7.05    20.2     1.2  PLX1    78.0    10.3   0.988  999999  I16590+0635    254.773239     6.592332  -0.195  -0.015   17.13    5.36   11.77   11.17   10.86    31.2     0.0  PHOT
 83207  I17002+3055    255.072403    30.926407  -0.048   0.027    3.89    0.35    3.55    3.64    3.92    21.0     0.1  PLX1  1787.4    10.8   0.000  999999  I16592+3029    254.805099    30.486582  -0.039   0.021   11.42    1.85    9.57    9.06    9.01    11.1     0.0  PHOT
 83317  I17016+7517    255.417145    75.297493   0.015  -0.070    6.20    0.65    5.55    5.47    5.42    21.5     0.2  PLX1  1305.1    22.1   0.000  999999  I16569+7506    254.226807    75.103096   0.013  -0.048   13.54    2.88   10.66    9.98    9.84    11.3     0.0  PHOT
 83317  I17016+7517    255.417145    75.297493   0.015  -0.070    6.20    0.65    5.55    5.47    5.42    21.5     0.2  PLX1  1495.1    16.2   0.000  999999  I17031+7542    255.793930    75.701653   0.030  -0.076    9.39    1.16    8.23    8.02    7.95    11.0     0.0  PHOT
 83546  I17045+5209    256.126648    52.161686  -0.033   0.049    8.66    1.20    7.46    7.20    7.12    15.3     0.7  PLX1   491.4    21.5   0.010  999999  I17038+5203    255.970230    52.064793  -0.041   0.069   16.34    3.80   12.54   11.93   11.70     8.8     0.0  PHOT
 83591  I17050-0503    256.264282    -5.066350  -0.917  -1.138    7.70    2.18    5.52    4.94    4.73    93.4     0.9  PLX1   184.5    10.8   0.896   83599  I17052-0505    256.307556    -5.094071  -0.921  -1.128   10.08    3.30    6.78    6.19    5.97    94.6     1.9  PLX1
 83654  I17058+5855    256.467316    58.928051   0.023   0.054    8.76    1.54    7.22    6.87    6.80    23.0     0.6  PLX1  1049.2    22.1   0.000  999999  I17047+5910    256.186554    59.181519   0.002   0.047   17.73    4.64   13.09   12.45   12.19    11.7     0.0  PHOT
 83701  I17063-3706    256.597015   -37.101551   0.046  -0.085    7.88    0.99    6.89    6.67    6.61    17.1     0.8  PLX1    97.2     1.4   0.997  999999  I17063-3707    256.578400   -37.124096   0.045  -0.084   10.01    1.48    8.53    8.10    7.98    14.6     0.0  PHOT
 83889  I17087-0206W   257.183594    -2.108679   0.032  -0.044    8.76    1.14    7.61    7.35    7.27    16.2     1.2  PLX1  1772.4    14.0   0.000  999999  I17091-0137    257.286469    -1.627206   0.018  -0.043   15.57    3.66   11.91   11.17   10.96    10.7     0.0  PHOT
 83889  I17087-0206W   257.183594    -2.108679   0.032  -0.044    8.76    1.14    7.61    7.35    7.27    16.2     1.2  PLX1  1013.0    22.5   0.005  999999  I17092-0151    257.307770    -1.856121   0.020  -0.063   13.66    2.91   10.75   10.17   10.03    11.0     0.0  PHOT
 83889  I17087-0206W   257.183594    -2.108679   0.032  -0.044    8.76    1.14    7.61    7.35    7.27    16.2     1.2  PLX1  1694.4     6.7   0.018  999999  I17099-0228    257.479218    -2.475070   0.035  -0.038   13.44    3.40   10.04    9.36    9.22    21.1     0.0  PHOT
 83995  I17101+4139S   257.549927    41.653969  -0.007   0.093   10.45    2.05    8.40    7.86    7.73    21.6     1.1  PLX1  1535.1    16.1   0.010  999999  I17124+4143    258.112976    41.723671   0.007   0.085   17.18    5.27   11.91   11.35   11.03    28.2     0.0  PHOT
 84150  I17122-3930    258.067535   -39.506939  -0.015  -0.072    5.66    0.07    5.59    5.57    5.57    15.9     0.3  PLX1   883.3     5.1   0.271  999999  I17114-3918    257.870728   -39.314537  -0.010  -0.073   11.02    1.96    9.06    8.57    8.51    14.8     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1  1719.4     9.4   0.000  999999  I17133-0713    258.341187    -7.229280   0.000  -0.046   17.50    4.31   13.19   12.47   12.15     9.1     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1  1576.6     9.4   0.012  999999  I17135-0714    258.381683    -7.235546   0.000  -0.046   18.69    5.41   13.28   12.53   12.20    15.9     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1  1484.0    17.5   0.001  999999  I17137-0702    258.440613    -7.038156  -0.022  -0.058   18.85    5.04   13.81   13.03   12.68    10.7     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1  1750.4    12.2   0.000  999999  I17144-0645    258.608185    -6.764302  -0.012  -0.044   16.02    3.82   12.20   11.51   11.19    10.5     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1   757.5    15.0   0.040  999999  I17154-0724    258.862396    -7.408333  -0.017  -0.063   16.22    4.09   12.13   11.47   11.23    13.0     0.0  PHOT
 84397  I17152-0712    258.821838    -7.201797  -0.005  -0.054    8.12    1.07    7.05    6.80    6.70    17.3     0.8  PLX1   367.8    17.0   0.342  999999  I17153-0706    258.830780    -7.100012   0.010  -0.046   16.90    4.49   12.41   11.71   11.43    14.6     0.0  PHOT
 84405  I17153-2636S   258.837463   -26.602669  -0.474  -1.144    4.33    1.81    2.52    2.01    1.84   168.5     0.5  PLX1   731.7    21.8   0.077   84478  I17162-2632    259.055756   -26.545992  -0.480  -1.123    6.33    2.17    4.16   99.90    3.47   167.5     0.6  PLX1
 84514  I17166-0026    259.152863    -0.445310  -0.031  -0.073    4.91    2.21    2.70    2.13    2.04    15.9     0.6  PLX1   218.5    12.5   0.038  999999  I17164-0023    259.113403    -0.399210  -0.025  -0.062   19.48    5.04   14.44   13.45   13.06     8.0     0.0  PHOT
 84514  I17166-0026    259.152863    -0.445310  -0.031  -0.073    4.91    2.21    2.70    2.13    2.04    15.9     0.6  PLX1   980.5    20.4   0.001  999999  I17167-0042    259.176758    -0.716633  -0.027  -0.053   16.57    3.91   12.66   11.85   11.66     9.0     0.0  PHOT
 84514  I17166-0026    259.152863    -0.445310  -0.031  -0.073    4.91    2.21    2.70    2.13    2.04    15.9     0.6  PLX1   864.0    11.0   0.006  999999  I17174-0034    259.350555    -0.581402  -0.020  -0.072   19.47    5.22   14.25   13.51   13.26     9.4     0.0  PHOT
 84514  I17166-0026    259.152863    -0.445310  -0.031  -0.073    4.91    2.21    2.70    2.13    2.04    15.9     0.6  PLX1   456.0    23.8   0.012  999999  I17166-0019    259.163513    -0.319101  -0.037  -0.050   14.39    3.07   11.32   10.83   10.70     9.3     0.0  PHOT
 84606  I17176+3717    259.417725    37.291492  -0.043   0.061    4.62   -0.15    4.77    4.46    4.44    18.6     0.3  PLX1  1269.6    20.9   0.001  999999  I17192+3726    259.822479    37.435295  -0.063   0.055   17.43    4.52   12.91   12.34   12.12    11.8     0.0  PHOT
 84616  I17178+5226    259.460083    52.447144   0.017  -0.195    7.93    1.80    6.13    5.65    5.56    54.6     0.5  PLX1   182.9    13.6   0.895  999999  I17176+5224    259.410736    52.406231   0.013  -0.182   14.52    4.75    9.77    9.20    8.93    57.9     0.0  PHOT
 84801  I17199-0555    259.998108    -5.917482   0.045  -0.194    6.31    1.29    5.02    4.41    4.25    20.1     0.5  PLX1   120.3    12.6   0.882  999999  I17199-0553    259.992310    -5.884575   0.049  -0.182   14.89    3.71   11.18   10.65   10.39    15.5     0.0  PHOT
 84866  I17207-0706    260.179474    -7.106712   0.018  -0.042    8.85    1.38    7.47    7.11    7.05    15.3     1.1  PLX1  1734.7     9.2   0.008  999999  I17199-0639    259.993622    -6.661621   0.027  -0.044   16.02    4.50   11.52   10.68   10.45    22.1     0.0  PHOT
 84866  I17207-0706    260.179474    -7.106712   0.018  -0.042    8.85    1.38    7.47    7.11    7.05    15.3     1.1  PLX1  1677.1     6.3   0.000  999999  I17188-0709    259.712097    -7.151120   0.012  -0.044   14.88    3.11   11.77   11.30   11.13     7.8     0.0  PHOT
 84866  I17207-0706    260.179474    -7.106712   0.018  -0.042    8.85    1.38    7.47    7.11    7.05    15.3     1.1  PLX1   874.6    16.6   0.004  999999  I17199-0715    259.991760    -7.262757   0.032  -0.051   15.95    3.68   12.27   11.68   11.32     9.2     0.0  PHOT
 84907  I17211-2441    260.281830   -24.683546   0.098  -0.008    8.61    1.34    7.27    6.93    6.87    21.3     1.0  PLX1  1222.2    18.4   0.027  999999  I17198-2431    259.952972   -24.523069   0.084   0.004   15.90    4.63   11.27   10.35   10.04    26.9     0.0  PHOT
 85038  I17227-5828E   260.699524   -58.473248  -0.048  -0.082    6.87    0.53    6.34    6.30    6.24    16.1     0.7  PLX1  1488.6     5.8   0.015  999999  I17241-5850    261.047821   -58.844479  -0.051  -0.077   10.16    1.43    8.73    8.44    8.35    12.5     0.0  PHOT
 85064  I17230-0706    260.768463    -7.104558   0.038  -0.045    7.03    1.33    5.70    5.41    5.28    15.7     0.6  PLX1  1189.3    22.8   0.003  999999  I17233-0646    260.836273    -6.781136   0.029  -0.066   12.26    2.25   10.01    9.56    9.44    11.1     0.0  PHOT
 85064  I17230-0706    260.768463    -7.104558   0.038  -0.045    7.03    1.33    5.70    5.41    5.28    15.7     0.6  PLX1  1190.6    21.0   0.008  999999  I17243-0704    261.099731    -7.068234   0.037  -0.024   17.00    4.39   12.61   12.01   11.71    12.5     0.0  PHOT
 85064  I17230-0706    260.768463    -7.104558   0.038  -0.045    7.03    1.33    5.70    5.41    5.28    15.7     0.6  PLX1   119.9     9.1   0.977  999999  I17231-0708    260.775848    -7.137042   0.039  -0.036   17.25    4.78   12.47   11.90   11.62    17.0     0.0  PHOT
 85285  I17256-2137    261.402588   -21.631794   0.002  -0.041    8.44    1.26    7.18    6.89    6.78    21.2     0.9  PLX1  1694.1    14.1   0.006  999999  I17236-2142    260.904205   -21.715837   0.016  -0.043    8.77    1.52    7.25    7.05    6.96    27.4     0.0  PHOT
 85342  I17263-4836    261.593567   -48.614895   0.042  -0.018    7.09    0.94    6.15    5.91    5.86    21.1     0.8  PLX1  1373.1    22.0   0.012  999999  I17241-4830    261.042206   -48.505165   0.028  -0.035    9.29    1.80    7.49    6.96    6.86    28.2     0.0  PHOT
 85414  I17272+4213    261.808105    42.218048   0.077  -0.006    8.38    1.27    7.11    6.85    6.78    20.2     0.6  PLX1   135.9     1.0   0.997  999999  I17270+4214    261.762909    42.235512   0.078  -0.006   10.81    2.31    8.50    7.95    7.88    22.9     0.0  PHOT
 85620  I17297+6351    262.435211    63.852680   0.002  -0.182    7.66    1.07    6.59    6.35    6.29    22.1     0.5  PLX1   193.5     2.2   0.981   85575  I17292+6352    262.319061    63.869164   0.000  -0.181    8.42    1.25    7.17    6.87    6.80    22.1     0.6  PLX1
 85699  I17307+8658    262.698242    86.968048   0.056   0.011    5.78    0.44    5.34    5.31    5.29    21.3     0.2  PLX1  1779.5    14.9   0.000  999999  I17036+8640    255.920456    86.669113   0.045   0.001   15.96    3.93   12.03   11.40   11.19    12.2     0.0  PHOT
 85799  I17319+1649    262.975464    16.824015  -0.036  -0.020    7.04    1.02    6.02    5.81    5.75    21.2     0.7  PLX1  1710.8    21.9   0.001  999999  I17322+1717    263.052948    17.293404  -0.056  -0.011   17.43    4.92   12.51   11.96   11.69    18.2     0.0  PHOT
 85963  I17341-0303    263.535095    -3.055602  -0.040  -0.032    7.45    1.04    6.41    6.14    6.11    15.3     1.2  PLX1  1510.3    16.1   0.011  999999  I17329-0321    263.240509    -3.354806  -0.056  -0.034    8.60    1.17    7.43    7.14    7.08    44.2     9.9  PLX4
 86036  I17349+6152    263.748230    61.874626   0.277  -0.526    5.23    0.99    4.24    3.88    3.74    70.5     0.4  PLX1   737.3    17.7   0.126   86087  I17355+6140    263.893616    61.681637   0.264  -0.514    9.98    3.10    6.88    6.27    6.07    70.9     1.0  PLX1
 86086  I17355-2437    263.891693   -24.628307  -0.072  -0.078    7.76    0.94    6.82    6.56    6.52    17.9     0.8  PLX1  1392.5    14.3   0.020  999999  I17354-2500    263.864502   -25.014336  -0.075  -0.092   14.82    4.07   10.75   10.06    9.91    24.1     0.0  PHOT
 86292  I17379+4100    264.479950    41.010838   0.120   0.009    8.11    1.19    6.92    6.75    6.65    20.2     0.6  PLX1  1461.6     6.0   0.003  999999  I17399+4107    264.996887    41.123444   0.120   0.015   14.63    3.41   11.22   10.66   10.47    12.3     0.0  PHOT
 86423  I17395+2745    264.877991    27.762253   0.019  -0.199   11.07    2.97    8.10    7.47    7.26    40.0     2.5  PLX1    56.3    12.2   0.995  999999  I17395+2746    264.884308    27.776867   0.029  -0.192   13.19    4.36    8.83    8.16    7.97    70.0     0.0  PHOT
 86540  I17411+7225    265.277985    72.420296  -0.122   0.297    7.60    1.32    6.28    5.98    5.91    33.3     0.5  PLX1    89.8     5.1   0.995  999999  I17412+7226    265.317108    72.442276  -0.123   0.292   15.11    4.84   10.27    9.71    9.44    48.6     0.0  PHOT
 86542  I17411-4143    265.283051   -41.717522  -0.031  -0.246   11.00    2.63    8.37    7.86    7.68    21.0     2.5  PLX1   388.8     2.8   0.923  999999  I17415-4148    265.375641   -41.800529  -0.033  -0.248    9.07    1.53    7.54    7.18    7.08    24.1     0.0  PHOT
 86614  I17419+7208    265.484833    72.148880   0.027  -0.270    4.57    0.77    3.80    3.65    3.50    43.8     0.4  PLX1    30.1     8.9   0.993   86620  I17419+7209    265.492096    72.156952   0.035  -0.274    5.81    0.81    5.00    4.59    4.53    43.4     0.5  PLX1
 86775  I17439+6904    265.982269    69.074005  -0.060  -0.044    7.88    1.07    6.81    6.61    6.55    16.1     0.5  PLX1  1392.9    22.2   0.001  999999  I17444+6841    266.121277    68.690277  -0.047  -0.062   18.74    4.94   13.80   13.19   12.91    10.2     0.0  PHOT
 87152  I17483+3348    267.084656    33.800293  -0.065  -0.040    8.27    1.33    6.94    6.62    6.55    17.1     0.8  PLX1   183.5    21.1   0.823  999999  I17481+3346    267.038361    33.766880  -0.083  -0.051   15.02    3.90   11.12   10.55   10.29    18.2     0.0  PHOT
 87182  I17487+1142    267.179993    11.714917   0.005   0.208    9.54    1.87    7.67    7.16    7.01    29.1     1.3  PLX1    55.9     8.1   0.911  999999  I17487+1143    267.184662    11.729755  -0.003   0.209   17.46    4.88   12.58   11.98   11.67    17.2     0.0  PHOT
 87386  I17514-5350    267.857269   -53.838779  -0.014  -0.073    6.64    0.55    6.09    5.96    5.91    16.6     0.5  PLX1  1444.3    22.6   0.000  999999  I17488-5341    267.224731   -53.694935  -0.019  -0.095   11.87    1.86   10.01    9.59    9.46     9.1     0.0  PHOT
 87410  I17518-1931    267.952118   -19.525196   0.005  -0.073    6.82    0.63    6.19    6.11    6.04    16.1     0.5  PLX1  1486.6    14.1   0.015  999999  I17513-1955    267.837708   -19.923882   0.015  -0.063   11.14    2.19    8.95    8.29    8.11    17.5     0.0  PHOT
 87487  I17525+1401    268.137268    14.030954  -0.075  -0.203   11.85    2.62    9.23    8.59    8.41    18.0     3.8  PLX1  1575.0     9.2   0.008  999999  I17508+1355    267.701202    13.920267  -0.068  -0.197   17.53    4.78   12.75   12.20   11.97    14.9     0.0  PHOT
 87585  I17535+5652    268.382202    56.872646   0.094   0.080    3.85    2.18    1.67    1.05    1.04    29.0     0.1  PLX1   315.6     3.2   0.802  999999  I17529+5654    268.231476    56.902840   0.095   0.083   12.67    3.12    9.55    8.94    8.67    21.7     0.0  PHOT
 87678  I17544-0327    268.624298    -3.462451   0.018  -0.142    7.38    1.01    6.37    6.20    6.09    19.1     0.6  PLX1   598.0    18.7   0.188  999999  I17543-0337    268.593964    -3.625793   0.023  -0.124   15.55    4.17   11.38   10.80   10.53    19.2     0.0  PHOT
 87710  I17549-0744    268.740295    -7.733944  -0.053  -0.054    6.98    1.31    5.67    5.33    5.22    22.8     0.7  PLX1   648.7    17.5   0.131  999999  I17545-0734    268.643372    -7.581486  -0.044  -0.069   16.92    4.83   12.09   11.47   11.22    20.9     0.0  PHOT
 87744  I17553+5558    268.848572    55.971390   0.035   0.125    6.12    0.71    5.41    5.36    5.28    17.7     0.3  PLX1   351.7     2.8   0.928  999999  I17559+5602    268.980591    56.035320   0.037   0.123    8.93    1.58    7.35    7.00    6.90    30.9     7.6  PLX4
 87991  I17584+0427    269.601746     4.461504  -0.062  -0.046    9.93    2.41    7.52    6.87    6.79    22.9     2.2  PLX1  1621.3    21.4   0.000  999999  I17568+0441    269.217651     4.698778  -0.049  -0.063   17.40    4.51   12.89   12.28   12.07    11.8     0.0  PHOT
 88155  I18003+5251E   270.078186    52.854439   0.023   0.068    8.17    1.61    6.56    6.33    6.20    16.6     0.8  PLX1  1253.1     9.0   0.004  999999  I17587+5306    269.688934    53.112453   0.023   0.059   12.69    2.40   10.29    9.65    9.51    10.5     0.0  PHOT
 88155  I18003+5251E   270.078186    52.854439   0.023   0.068    8.17    1.61    6.56    6.33    6.20    16.6     0.8  PLX1  1395.3    19.6   0.014  999999  I18028+5250    270.719574    52.839367   0.004   0.073   15.12    4.02   11.10   10.52   10.28    19.9     0.0  PHOT
 88155  I18003+5251E   270.078186    52.854439   0.023   0.068    8.17    1.61    6.56    6.33    6.20    16.6     0.8  PLX1  1740.6    22.7   0.000  999999  I17574+5239    269.351166    52.656239   0.006   0.053   10.68    1.34    9.34    9.01    8.93     8.4     0.0  PHOT
 88188  I18006+6833    270.150421    68.556717  -0.006   0.092    9.69    1.50    8.19    7.80    7.72    16.2     0.9  PLX1  1483.5    22.0   0.002  999999  I18049+6826    271.231934    68.440491   0.016   0.092   15.93    3.90   12.03   11.41   11.18    12.0     0.0  PHOT
 88188  I18006+6833    270.150421    68.556717  -0.006   0.092    9.69    1.50    8.19    7.80    7.72    16.2     0.9  PLX1  1536.9    18.9   0.006  999999  I18007+6859    270.192780    68.983360  -0.016   0.108   17.76    4.89   12.87   12.25   12.01    15.1     0.0  PHOT
 88188  I18006+6833    270.150421    68.556717  -0.006   0.092    9.69    1.50    8.19    7.80    7.72    16.2     0.9  PLX1  1458.5     9.4   0.023  999999  I18035+6815    270.893707    68.256226  -0.014   0.097   14.10    3.42   10.68   10.02    9.85    15.9     0.0  PHOT
 88188  I18006+6833    270.150421    68.556717  -0.006   0.092    9.69    1.50    8.19    7.80    7.72    16.2     0.9  PLX1    30.5    13.2   0.998  999999  I18006+6832    270.153992    68.548347  -0.004   0.079   12.32    2.65    9.67    9.01    8.85    15.8     0.0  PHOT
 88194  I18006+2934    270.162079    29.571898  -0.139   0.173    7.07    1.21    5.86    5.54    5.48    35.3     0.5  PLX1    88.0    12.2   0.982  999999  I18007+2933    270.189301    29.565775  -0.127   0.175   12.62    3.56    9.06    8.45    8.23    37.0     0.0  PHOT
 88345  I18024-3621    270.622681   -36.363556  -0.044  -0.132    9.27    1.54    7.73    7.37    7.23    17.1     2.1  PLX1  1339.1    23.4   0.013  999999  I18029-3643    270.734497   -36.724464  -0.052  -0.110    9.67    1.64    8.03    7.65    7.52    20.3     0.0  PHOT
 88474  I18039+2639    270.975555    26.651251   0.032  -0.057    6.98    0.97    6.01    5.82    5.77    17.1     0.4  PLX1  1597.9    12.2   0.009  999999  I18053+2621    271.346985    26.356628   0.022  -0.050   14.77    3.71   11.06   10.52   10.24    16.4     0.0  PHOT
 88511  I18044+0626    271.109772     6.436398  -0.063   0.071    8.04    1.41    6.63    6.30    6.21    31.3     0.9  PLX1   712.9     2.0   0.698  999999  I18045+0614    271.143738     6.241273  -0.061   0.071    9.71    2.10    7.61    7.12    6.98    31.0     0.0  PHOT
 88528  I18046+2356    271.167511    23.942001   0.013  -0.070    6.37    0.71    5.66    5.57    5.51    16.2     0.6  PLX1   628.3    11.2   0.022  999999  I18040+2402    271.015289    24.047529   0.003  -0.075   15.13    3.42   11.71   11.06   10.88     9.9     0.0  PHOT
 88528  I18046+2356    271.167511    23.942001   0.013  -0.070    6.37    0.71    5.66    5.57    5.51    16.2     0.6  PLX1  1710.3    18.9   0.001  999999  I18026+2352    270.652222    23.881115   0.029  -0.060   14.58    3.45   11.13   10.50   10.27    13.2     0.0  PHOT
 88572  I18050+5321    271.273865    53.366562  -0.030   0.099    8.85    1.40    7.45    7.17    7.05    19.3     0.8  PLX1  1719.9    16.3   0.003  999999  I18082+5325    272.069153    53.421841  -0.046   0.096   15.05    3.95   11.10   10.42   10.21    19.0     0.0  PHOT
 88724  I18068+0624    271.703369     6.410544  -0.003  -0.045    7.84    1.21    6.63    6.35    6.30    21.7     1.0  PLX1  1111.5    18.4   0.000  999999  I18060+0639    271.508484     6.651069  -0.010  -0.062   11.45    1.85    9.60    9.09    9.02    10.9     0.0  PHOT
 88724  I18068+0624    271.703369     6.410544  -0.003  -0.045    7.84    1.21    6.63    6.35    6.30    21.7     1.0  PLX1   442.3    13.6   0.015  999999  I18072+0621    271.814575     6.356833  -0.014  -0.037   14.99    3.52   11.47   10.80   10.61    11.9     0.0  PHOT
 88785  I18074-7305    271.866791   -73.096992   0.016   0.052    8.99    1.31    7.68    7.44    7.34    15.9     1.2  PLX1   835.9     9.1   0.056  999999  I18043-7302    271.092285   -73.043228   0.025   0.051    9.58    1.25    8.33    8.08    7.98    11.8     0.0  PHOT
 88913  I18089+2409    272.244415    24.158279   0.079   0.084    7.49    1.31    6.18    5.93    5.79    27.4     0.7  PLX1    51.5     7.1   0.995  999999  I18090+2409    272.258026    24.151157   0.074   0.089   12.33    3.03    9.30    8.70    8.48    22.9     0.0  PHOT
 88932  I18092-2211    272.300690   -22.183741  -0.011  -0.092    9.01    2.09    6.92    6.39    6.25    30.5     1.2  PLX1  1446.6    16.1   0.004  999999  I18096-2234W   272.402740   -22.574291   0.003  -0.084   10.35    2.13    8.22    7.73    7.57    23.8     0.0  PHOT
 88932  I18092-2211    272.300690   -22.183741  -0.011  -0.092    9.01    2.09    6.92    6.39    6.25    30.5     1.2  PLX1  1037.6    22.8   0.006  999999  I18099-2157S   272.490509   -21.955328  -0.022  -0.072   10.24    1.99    8.25    8.15    7.92    21.9     0.0  PHOT
 89100  I18111+3241    272.775970    32.683392  -0.135   0.322   10.52    1.93    8.59    8.01    7.93    21.9     1.5  PLX1  1104.9     7.3   0.108  999999  I18119+3225    272.981354    32.429771  -0.142   0.324   16.79    5.29   11.50   10.89   10.58    34.3     0.0  PHOT
 89100  I18111+3241    272.775970    32.683392  -0.135   0.322   10.52    1.93    8.59    8.01    7.93    21.9     1.5  PLX1  1104.9     7.3   0.128  999999  I18118+3225E   272.967773    32.422359  -0.142   0.324   15.78    4.89   10.89   10.30   10.02    37.7     0.0  PHOT
 89207  I18123+0153    273.075684     1.897442  -0.006  -0.041    8.56    1.40    7.16    6.77    6.74    16.6     0.9  PLX1   778.0     1.0   0.034  999999  I18129+0144    273.230652     1.746723  -0.006  -0.040    9.44    1.04    8.40    8.20    8.11     8.7     0.0  PHOT
 89207  I18123+0153    273.075684     1.897442  -0.006  -0.041    8.56    1.40    7.16    6.77    6.74    16.6     0.9  PLX1  1363.5    15.7   0.000  999999  I18138+0151    273.452972     1.861833   0.001  -0.055   11.19    1.53    9.66    9.20    9.05     9.1     0.0  PHOT
 89282  I18131+4128    273.280090    41.475368   0.051  -0.128    7.45    1.23    6.22    5.97    5.92    29.5     0.4  PLX1    94.2     5.7   0.994  999999  I18130+4129    273.250092    41.488781   0.047  -0.124   14.42    4.21   10.21    9.60    9.37    33.8     0.0  PHOT
 89294  I18132+1616    273.315247    16.273172  -0.025  -0.042    6.84    1.13    5.71    5.53    5.44    16.9     0.5  PLX1   783.8    20.0   0.005  999999  I18141+1617    273.541199    16.292238  -0.005  -0.041   11.30    1.72    9.58    9.14    9.01    10.4     0.0  PHOT
 89318  I18135+3944    273.376129    39.737976  -0.040  -0.019    8.83    1.17    7.66    7.41    7.36    15.4     0.8  PLX1  1359.5    23.8   0.008  999999  I18118+3931    272.969421    39.527737  -0.063  -0.013   15.36    3.84   11.52   10.94   10.69    14.5     0.0  PHOT
 89455  I18153+5720    273.840607    57.335487   0.015  -0.064    8.39    1.37    7.02    6.73    6.64    15.5     0.7  PLX1   913.1    24.1   0.009  999999  I18163+5707    274.080902    57.117516  -0.001  -0.046   16.82    4.20   12.62   11.97   11.73    11.1     0.0  PHOT
 89656  I18178+2640    274.457489    26.671291   0.328   0.104    9.59    1.98    7.61    7.05    6.95    31.7     1.4  PLX1    39.7     8.2   0.990  999999  I18177+2639    274.446716    26.665924   0.326   0.112   17.09    4.97   12.12   11.64   11.38    22.5     0.0  PHOT
 89728  I18186-0642    274.669495    -6.701027  -0.068  -0.010    9.40    2.03    7.37    6.83    6.72    32.4     1.1  PLX1  1656.4    19.7  -0.001  999999  I18178-0706    274.455597    -7.109257  -0.058  -0.027   15.19    5.17   10.02    9.55    9.38    64.6     0.0  PHOT
 90153  I18238-1930    275.963074   -19.504715   0.003  -0.052   10.63    2.31    8.32    7.86    7.77    18.0     9.1  PLX1  1611.3    21.9   0.001  999999  I18232-1904    275.819794   -19.078119   0.018  -0.036   10.46    1.51    8.95    8.58    8.45    12.5     0.0  PHOT
 90174  I18240-0334    276.014954    -3.583154  -0.017  -0.046    6.39    0.72    5.67    5.58    5.44    16.1     0.4  PLX1   279.1     9.1   0.307  999999  I18237-0333    275.941040    -3.559304  -0.016  -0.055   13.16    2.62   10.54    9.88    9.74    10.5     0.0  PHOT
 90174  I18240-0334    276.014954    -3.583154  -0.017  -0.046    6.39    0.72    5.67    5.58    5.44    16.1     0.4  PLX1  1634.9    21.1   0.003  999999  I18253-0354    276.331116    -3.909783  -0.035  -0.057   11.59    2.20    9.39    8.74    8.62    14.4     0.0  PHOT
 90185  I18241-3423    276.042999   -34.384602  -0.040  -0.124    1.81    0.08    1.73    1.77    1.77    22.8     0.2  PLX1   857.7     9.2   0.205  999999  I18248-3411    276.210724   -34.190670  -0.033  -0.130    9.03    1.69    7.34    6.88    6.78    28.6     0.0  PHOT
 90246  I18248-0621    276.205048    -6.353945   0.015  -0.108   10.46    2.24    8.22    7.63    7.49    25.7     1.7  PLX1    55.1    14.0   0.993  999999  I18247-0620    276.195404    -6.341998   0.016  -0.094   13.34    3.68    9.66    9.05    8.80    30.5     0.0  PHOT
 90355  I18261+0846    276.542053     8.777638  -0.195  -0.458    7.83    1.34    6.49    6.16    6.08    34.6     1.4  PLX1   608.4    11.0   0.167   90365  I18263+0836    276.591431     8.615829  -0.196  -0.469    8.32    1.41    6.91    6.56    6.49    27.3     1.0  PLX1
 90459  I18275-1522    276.880493   -15.373624   0.048   0.032    7.01    0.92    6.09    5.92    5.81    21.5     0.7  PLX1  1514.6    18.7   0.000  999999  I18257-1524    276.445953   -15.412726   0.030   0.037   10.47    1.44    9.03    8.74    8.68    11.0     0.0  PHOT
 90593  I18291+1141    277.295746    11.695506  -0.048  -0.016    8.25    1.20    7.05    6.78    6.71    15.9     1.0  PLX1    43.2     9.4   0.997  999999  I18292+1141    277.307068    11.690884  -0.043  -0.008   14.53    4.03   10.50    9.86    9.60    26.4     0.0  PHOT
 90621  I18294+0721    277.365173     7.359739  -0.037   0.042    7.84    1.12    6.72    6.43    6.39    16.3     0.8  PLX1  1629.9    21.9   0.004  999999  I18276+0719    276.910309     7.321730  -0.046   0.022   18.30    5.21   13.09   12.53   12.24    16.0     0.0  PHOT
 90708  I18304+3543    277.606781    35.727528  -0.024   0.089    9.21    1.26    7.95    7.67    7.59    15.3     0.8  PLX1   532.6    21.4   0.003  999999  I18297+3545    277.427002    35.752029  -0.045   0.093   17.76    4.30   13.46   12.80   12.54     8.0     0.0  PHOT
 90708  I18304+3543    277.606781    35.727528  -0.024   0.089    9.21    1.26    7.95    7.67    7.59    15.3     0.8  PLX1  1257.5    24.4   0.001  999999  I18300+3604    277.515778    36.068996  -0.032   0.066   15.90    3.71   12.19   11.60   11.39     9.7     0.0  PHOT
 90959  I18332+2218    278.324036    22.314318  -0.177  -0.473    8.90    2.08    6.82    6.28    6.16    43.5     1.2  PLX1    49.2     5.1   0.999  999999  I18332+2219    278.311493    22.321516  -0.172  -0.472   16.68    5.56   11.12   10.56   10.25    45.7     0.0  PHOT
 90981  I18334-5842    278.372803   -58.708782   0.027  -0.105    6.52    1.36    5.16    4.82    4.71    20.7     0.7  PLX1  1752.8    22.7   0.000  999999  I18349-5815    278.731506   -58.258949   0.042  -0.088   16.45    4.28   12.17   11.52   11.31    14.3     0.0  PHOT
 91043  I18343+1841    278.583740    18.690063  -0.020  -0.050    7.46    1.24    6.22    5.90    5.85    26.3     0.6  PLX1   554.5    24.0   0.002  999999  I18337+1843    278.426361    18.728945  -0.043  -0.043   16.90    4.41   12.49   11.86   11.64    13.4     0.0  PHOT
 91120  I18352+4134    278.810394    41.581554   0.002   0.084    7.20    0.99    6.21    6.02    5.98    20.2     0.4  PLX1  1001.1    16.2   0.003  999999  I18356+4119    278.924011    41.316780  -0.013   0.078   10.57    1.54    9.03    8.56    8.47    12.2     0.0  PHOT
 91120  I18352+4134    278.810394    41.581554   0.002   0.084    7.20    0.99    6.21    6.02    5.98    20.2     0.4  PLX1  1710.1     6.1   0.002  999999  I18327+4130    278.183258    41.510128   0.008   0.083   16.18    4.13   12.05   11.41   11.16    13.8     0.0  PHOT
 91120  I18352+4134    278.810394    41.581554   0.002   0.084    7.20    0.99    6.21    6.02    5.98    20.2     0.4  PLX1   621.1     2.2   0.799  999999  I18360+4130    279.018158    41.506618   0.000   0.083   11.14    2.62    8.52    7.94    7.80    26.5     0.0  PHOT
 91128  I18353+4544    278.826538    45.743992   0.452   0.365    9.84    2.96    6.88    6.26    6.08    64.3     1.0  PLX1   112.4     9.1   0.981  999999  I18354+4545    278.863708    45.761364   0.461   0.366   13.58    4.69    8.89    8.31    8.07    65.1    13.0  PLX3
 91138  I18354+1527    278.866882    15.466372  -0.027  -0.098    9.39    1.66    7.73    7.33    7.24    19.6     1.5  PLX1  1545.2    18.1   0.000  999999  I18337+1536    278.448761    15.614921  -0.045  -0.096   14.45    3.22   11.23   10.63   10.48    10.7     0.0  PHOT
 91210  I18363+6654    279.097717    66.913246   0.070  -0.057    7.65    1.25    6.40    6.14    6.09    27.9     0.4  PLX1   181.1    13.6   0.695  999999  I18368+6653    279.213135    66.891296   0.062  -0.046   16.59    4.70   11.89   11.33   11.03    21.1     0.0  PHOT
 91644  I18413-6025    280.332153   -60.429836  -0.044  -0.121   11.24    2.76    8.48    7.85    7.62    24.9     2.6  PLX1  1246.9    20.0   0.004  999999  I18422-6006    280.563293   -60.102795  -0.028  -0.133    9.22    1.40    7.82    7.46    7.38    18.2     0.0  PHOT
 91766  I18427+0541    280.691101     5.687417  -0.034  -0.057    7.65    0.88    6.77    6.62    6.54    16.3     0.7  PLX1   222.4    22.7   0.683  999999  I18425+0539    280.634583     5.661852  -0.017  -0.072   16.11    4.23   11.88   11.23   10.97    15.9     0.0  PHOT
 91766  I18427+0541    280.691101     5.687417  -0.034  -0.057    7.65    0.88    6.77    6.62    6.54    16.3     0.7  PLX1   753.1    16.2   0.137  999999  I18419+0540    280.481140     5.677193  -0.028  -0.072   13.53    3.51   10.02    9.39    9.15    23.0     0.0  PHOT
 91801  I18430+0742    280.773346     7.701056   0.132  -0.254    8.64    1.29    7.35    7.03    6.97    24.7     1.5  PLX1   112.6     5.0   0.992  999999  I18429+0742    280.744598     7.713969   0.127  -0.254   10.00    2.34    7.66    7.14    6.96    34.2     0.0  PHOT
 91868  I18437+3140W   280.931396    31.681746  -0.043  -0.041    9.71    2.31    7.40    6.93    6.83    21.0     1.6  PLX1  1387.4    21.8   0.008  999999  I18448+3159    281.208221    31.986767  -0.022  -0.035    9.98    1.76    8.22    7.76    7.65    19.8     0.0  PHOT
 91868  I18437+3140E   280.931641    31.681608  -0.043  -0.041   10.29    2.89    7.40    6.93    6.83    21.0     1.6  PLX1  1387.4    21.8   0.008  999999  I18448+3159    281.208221    31.986767  -0.022  -0.035    9.98    1.76    8.22    7.76    7.65    19.8     0.0  PHOT
 91875  I18437-3819    280.945587   -38.323444   0.002  -0.054    5.12    0.18    4.94    4.90    4.86    15.9     0.3  PLX1   993.0    23.8   0.037  999999  I18430-3805    280.754303   -38.092300   0.024  -0.045   10.65    1.92    8.73    8.24    8.11    16.9     0.0  PHOT
 92592  I18520-5418    283.008148   -54.301968   0.060  -0.042    8.61    1.35    7.26    6.92    6.83    19.5     1.0  PLX1   146.0     7.0   0.919  999999  I18521-5416    283.045349   -54.267700   0.067  -0.042   11.42    2.17    9.25    8.56    8.39    15.1     0.0  PHOT
 92631  I18524+2632    283.114288    26.534906   0.112   0.157    8.24    1.13    7.11    6.81    6.73    16.1     0.9  PLX1   528.1     8.1   0.555  999999  I18529+2637    283.240509    26.628529   0.120   0.158   17.03    4.90   12.13   11.60   11.29    21.4     0.0  PHOT
 92757  I18541+1500    283.531738    15.006301  -0.027  -0.034    7.29    0.99    6.30    6.08    6.05    16.0     0.7  PLX1  1784.6    17.1   0.000  999999  I18554+1522    283.870880    15.378385  -0.043  -0.028   17.23    4.08   13.15   12.52   12.26     8.0     0.0  PHOT
 92952  I18562+5431    284.066406    54.530071   0.036  -0.350   10.53    2.75    7.78    7.15    6.96    21.5     1.6  PLX1   118.6     4.5   0.991  999999  I18563+5429W   284.075897    54.497581   0.034  -0.354   11.74    3.09    8.65    7.99    7.77    32.2     0.0  PHOT
 92984  I18566+0415    284.154877     4.265130  -0.002  -0.085    6.78    1.08    5.70    5.42    5.35    37.7     0.5  PLX1   842.0     7.8   0.259   92895  I18556+0415    283.920349     4.265325  -0.008  -0.090    8.10    1.71    6.39    5.95    5.83     7.9     1.0  PLX1
 93002  I18567-3001    284.193909   -30.028851  -0.006  -0.057    9.01    1.48    7.53    7.17    7.05    15.7     1.3  PLX1  1134.0    24.2   0.050  999999  I18580-2953    284.517365   -29.884615   0.016  -0.047   11.90    3.04    8.86    8.16    8.02    28.2     0.0  PHOT
 93137  I18583+4750    284.596405    47.836758   0.002  -0.065    7.75    1.10    6.65    6.42    6.37    17.6     0.8  PLX1   865.2    22.0   0.001  999999  I18574+4739    284.365601    47.653500   0.024  -0.064   16.22    3.81   12.41   11.84   11.61     9.4     0.0  PHOT
 93138  I18583+0614    284.598755     6.239926  -0.009  -0.109    6.26    0.92    5.34    5.15    5.04    17.8     0.5  PLX1  1398.2    24.8   0.009  999999  I18590+0553    284.765411     5.888640  -0.028  -0.125   14.63    4.06   10.57    9.91    9.63    26.1     0.0  PHOT
 93244  I18596+1504    284.905670    15.068299  -0.051  -0.074    4.13    1.86    2.27    1.91    1.79    21.1     0.7  PLX1  1527.0     6.1   0.001  999999  I18583+1521    284.583038    15.356611  -0.052  -0.080   17.88    4.70   13.18   12.55   12.34    11.7     0.0  PHOT
 93252  I18597+1615    284.927216    16.252590  -0.102  -0.124    7.06    0.94    6.12    5.87    5.89    21.4     0.8  PLX1  1277.1    22.8   0.000  999999  I18588+1558    284.701416    15.972024  -0.122  -0.113   14.00    3.08   10.92   10.22   10.06    11.2     0.0  PHOT
 93252  I18597+1615    284.927216    16.252590  -0.102  -0.124    7.06    0.94    6.12    5.87    5.89    21.4     0.8  PLX1  1264.3    12.1   0.041  999999  I18582+1613    284.562073    16.231857  -0.107  -0.113   12.90    3.67    9.23    8.66    8.45    37.0     0.0  PHOT
 93412  I19014-3422    285.369446   -34.376541   0.010  -0.047    8.30    0.99    7.31    7.11    7.05    15.6     0.9  PLX1  1389.0    10.8   0.025  999999  I19010-3445    285.258789   -34.751507   0.004  -0.056    9.80    1.92    7.88    7.38    7.28    25.0     0.0  PHOT
 93797  I19061+0516    286.529083     5.279578   0.066  -0.185    9.58    1.80    7.78    7.29    7.17    27.8     2.5  PLX1   360.4    15.2   0.111  999999  I19057+0517    286.430206     5.297770   0.052  -0.179   15.99    4.31   11.68   11.06   10.83    18.3     0.0  PHOT
 93843  I19066+2837    286.657227    28.628592   0.076   0.084    5.55    0.50    5.05    5.00    4.81    25.0     0.3  PLX1  1165.6    17.3   0.001  999999  I19066+2818    286.673584    28.305130   0.073   0.067   17.53    4.75   12.78   12.16   11.92    14.5     0.0  PHOT
 93899  I19072+2052    286.805084    20.877060  -0.481  -0.333   10.76    3.48    7.28    6.75    6.52   114.2     2.3  PLX1   114.2    13.0   0.781   93873  I19070+2053    286.773254    20.888096  -0.481  -0.346   10.77    3.47    7.30    6.73    6.52   117.4     2.3  PLX1
 94056  I19088+3403    287.224762    34.062252  -0.082   0.054    9.62    2.57    7.06    6.47    6.33    33.3     1.2  PLX1    44.3    10.8   0.997  999999  I19089+3404    287.235565    34.070686  -0.088   0.063   14.86    4.48   10.38    9.85    9.57    36.9     0.0  PHOT
 94150  I19098-6825    287.470245   -68.424446   0.155  -0.043    5.31    1.65    3.66    3.12    2.99    26.8     0.3  PLX1   449.2     1.0   0.933   94154  I19099-6817    287.477234   -68.299690   0.155  -0.042    7.53    1.16    6.37    6.10    6.04    27.8     0.7  PLX1
 94310  I19117-5319    287.940887   -53.322887   0.055  -0.041    9.04    1.37    7.67    7.32    7.23    15.5     1.7  PLX1  1142.2     7.1   0.082  999999  I19138-5319    288.471924   -53.330563   0.048  -0.042   11.14    1.99    9.15    8.70    8.56    14.4     0.0  PHOT
 94490  I19139+5742    288.479797    57.705097  -0.015  -0.066    5.13    2.24    2.89    2.39    2.14    19.7     0.2  PLX1   227.3    23.2   0.727  999999  I19135+5740    288.385742    57.666927   0.008  -0.063   11.51    2.73    8.78    8.15    7.99    24.8     0.0  PHOT
 94491  I19139-2652    288.484833   -26.876253  -0.011  -0.091    7.14    0.79    6.35    6.24    6.12    16.1     0.6  PLX1  1733.9    18.9   0.000  999999  I19160-2645    289.009125   -26.761106  -0.001  -0.107   11.03    1.52    9.51    9.11    9.03     9.7     0.0  PHOT
 94521  I19142-0843    288.566742    -8.719093   0.042  -0.028    6.65    1.61    5.04    4.36    4.25    15.3     0.5  PLX1   780.4    20.2   0.004  999999  I19145-0855    288.644958    -8.921611   0.023  -0.035    9.97    1.20    8.77    8.53    8.39     9.0     0.0  PHOT
 94521  I19142-0843    288.566742    -8.719093   0.042  -0.028    6.65    1.61    5.04    4.36    4.25    15.3     0.5  PLX1  1253.5     9.4   0.028  999999  I19156-0837    288.905518    -8.623638   0.037  -0.036    9.24    1.22    8.02    7.74    7.68    13.1     0.0  PHOT
 94521  I19142-0843    288.566742    -8.719093   0.042  -0.028    6.65    1.61    5.04    4.36    4.25    15.3     0.5  PLX1   749.1    13.3   0.029  999999  I19136-0834    288.407410    -8.583156   0.045  -0.041   10.85    1.53    9.32    9.00    8.90    10.6     0.0  PHOT
 94521  I19142-0843    288.566742    -8.719093   0.042  -0.028    6.65    1.61    5.04    4.36    4.25    15.3     0.5  PLX1   814.2    23.3   0.033  999999  I19134-0849    288.367493    -8.830392   0.052  -0.007   10.04    1.41    8.63    8.34    8.25    12.7     0.0  PHOT
 94557  I19146+1919    288.663239    19.317640  -0.617   0.435   11.56    3.98    7.58    7.03    6.81    52.4     2.9  PLX1    40.5     6.0   0.999  999999  I19146+1918    288.663391    19.306385  -0.611   0.435   13.50    4.40    9.10    8.56    8.34    63.4     0.0  PHOT
 94697  I19161-5328    289.045685   -53.469467   0.176  -0.070   10.01    1.97    8.04    7.49    7.35    16.0     1.9  PLX1   158.0    23.0   0.867  999999  I19159-5330    288.995514   -53.501659   0.195  -0.057   16.40    4.50   11.90   11.26   10.99    18.6     0.0  PHOT
 94922  I19189+4951W   289.735596    49.859787   0.016  -0.042    8.88    1.19    7.69    7.46    7.38    16.8     0.8  PLX1   886.2    18.0   0.005  999999  I19194+5005    289.871063    50.089935   0.034  -0.043   15.83    3.75   12.08   11.34   11.16    10.5     0.0  PHOT
 94922  I19189+4951W   289.735596    49.859787   0.016  -0.042    8.88    1.19    7.69    7.46    7.38    16.8     0.8  PLX1   215.5     2.2   0.764  999999  I19186+4954    289.671722    49.903286   0.014  -0.043   15.48    3.60   11.88   11.30   11.01    10.4     0.0  PHOT
 94926  I19189-3316    289.746094   -33.278297  -0.016  -0.131    7.04    1.18    5.86    5.64    5.54    18.1     1.1  PLX1  1649.2    23.3   0.003   95106  I19208-3303    290.223175   -33.052933   0.004  -0.143    8.23    1.40    6.83    6.51    6.39    21.2     2.8  PLX1
 95164  I19216-2936    290.414032   -29.605467   0.124  -0.010    7.16    1.11    6.05    5.82    5.74    21.9     0.6  PLX1   435.7     5.0   0.806   95203  I19220-2931    290.516052   -29.523109   0.124  -0.005    7.16    1.16    6.00    5.74    5.66    19.6     0.9  PLX1
 95261  I19228-5425    290.713348   -54.423931   0.025  -0.083    5.02   -0.08    5.10    5.15    5.01    20.7     0.2  PLX1   416.4     1.0   0.940   95270  I19229-5432    290.745605   -54.538052   0.024  -0.083    7.09    0.89    6.20    5.98    5.91    19.3     0.7  PLX1
 95274  I19230+4742    290.758087    47.714592   0.003  -0.072    9.02    1.46    7.56    7.24    7.18    20.5     0.7  PLX1  1056.9    24.2   0.002  999999  I19217+4730    290.440460    47.514153   0.025  -0.062   17.39    4.59   12.80   12.20   11.94    13.0     0.0  PHOT
 95293  I19232+1922    290.802307    19.375397  -0.002  -0.082    7.85    1.01    6.84    6.64    6.63    17.4     0.7  PLX1  1250.2    23.6   0.000  999999  I19223+1905    290.585144    19.095253  -0.016  -0.063   17.30    4.26   13.04   12.39   12.23     9.5     0.0  PHOT
 95293  I19232+1922    290.802307    19.375397  -0.002  -0.082    7.85    1.01    6.84    6.64    6.63    17.4     0.7  PLX1  1379.9    13.9   0.008  999999  I19248+1922    291.208557    19.382648  -0.007  -0.069   16.63    4.34   12.29   11.68   11.44    14.1     0.0  PHOT
 95428  I19246+2212    291.174469    22.201538   0.135  -0.084    7.81    1.26    6.55    6.22    6.18    29.4     0.8  PLX1   256.2    15.0   0.597  999999  I19249+2215    291.225555    22.254721   0.126  -0.072   15.72    4.47   11.25   10.67   10.41    24.6     0.0  PHOT
 95481  I19253-1130    291.327881   -11.513654  -0.054  -0.099    8.62    1.13    7.49    7.25    7.16    15.4     0.9  PLX1  1316.4    24.8   0.000  999999  I19257-1109    291.443176   -11.165866  -0.035  -0.115   11.65    1.63   10.02    9.67    9.59     8.1     0.0  PHOT
 95718  I19281-6937    292.026825   -69.631851  -0.054   0.076    6.78    0.98    5.80    5.55    5.46    15.8     0.7  PLX1  1661.6     3.6   0.049   95315  I19235-6924    290.880066   -69.407425  -0.051   0.078    7.92    1.15    6.77    6.56    6.44    16.3     0.8  PLX1
 95730  I19282+1232    292.064148    12.535904  -0.054  -0.041    9.31    2.26    7.05    6.52    6.35    35.7     1.4  PLX1  1228.5    17.5   0.005  999999  I19270+1242    291.758087    12.701152  -0.038  -0.048   11.89    2.96    8.93    8.33    8.16    26.0     0.0  PHOT
 95829  I19294+0031    292.359772     0.528174  -0.028  -0.238   10.73    2.32    8.41    7.81    7.69    20.8     2.3  PLX1    70.6    17.3   0.982  999999  I19294+0030    292.364105     0.509046  -0.031  -0.221   11.53    2.59    8.94    8.28    8.09    21.5     0.0  PHOT
 96085  I19321-1116    293.027893   -11.274945   0.235   0.018    7.53    1.62    5.91    5.45    5.33    56.7     0.7  PLX1   208.5     8.2   0.897  999999  I19321-1119    293.033783   -11.332586   0.237   0.026   14.06    4.46    9.60    8.98    8.71    52.3     0.0  PHOT
 96412  I19360+2443    294.023071    24.730301   0.084   0.041    8.33    1.28    7.05    6.75    6.69    16.5     1.0  PLX1   453.3    10.0   0.538  999999  I19355+2445    293.886353    24.751236   0.078   0.033   14.80    4.15   10.65   10.03    9.80    26.6     0.0  PHOT
 96556  I19377-0438    294.447174    -4.647643   0.105  -0.054    5.49    0.77    4.72    4.58    4.46    31.1     0.3  PLX1  1206.0     2.2   0.056  999999  I19367-0450    294.175812    -4.845421   0.104  -0.056   14.82    3.97   10.85   10.26   10.03    21.6     0.0  PHOT
 96813  I19407-0730    295.187988    -7.512344   0.069  -0.058    7.02    0.98    6.04    5.82    5.75    19.6     0.6  PLX1  1495.7    17.1   0.000  999999  I19415-0752    295.392029    -7.875250   0.052  -0.060   11.62    1.85    9.77    9.30    9.18    10.1     0.0  PHOT
 96895  I19418+5031W   295.454010    50.525085  -0.148  -0.159    5.99    0.90    5.09    4.72    4.43    47.4     0.3  PLX1    39.6    13.9   0.997   96901  I19418+5031E   295.466583    50.517548  -0.135  -0.164    6.25    1.26    4.99    4.70    4.65    47.1     0.3  PLX1
 96918  I19420-2454    295.514618   -24.913486   0.025  -0.071    9.99    1.74    8.25    7.79    7.69    15.1     1.6  PLX1   702.2    24.3   0.080  999999  I19427-2501    295.691101   -25.024958   0.001  -0.067   10.59    1.72    8.87    8.43    8.30    14.4     0.0  PHOT
 97222  I19455+3336    296.389709    33.602047   0.013  -0.441    7.68    1.87    5.81    5.32    5.24    47.3     0.8  PLX1   817.5     8.5   0.241  999999  I19464+3343E   296.614777    33.730225   0.019  -0.447    9.30    2.66    6.64    6.11    6.00    48.3     9.7  PLX3
 97295  I19464+3343W   296.606659    33.727657   0.023  -0.449    5.00    0.95    4.05    3.98    3.83    47.1     0.3  PLX1   792.2    12.8   0.165   97222  I19455+3336    296.389709    33.602047   0.013  -0.441    7.68    1.87    5.81    5.32    5.24    47.3     0.8  PLX1
 97312  I19466+0703    296.650452     7.055678   0.059  -0.009    8.27    1.24    7.03    6.76    6.64    15.2     0.9  PLX1   716.0    23.3   0.001  999999  I19458+0705    296.453094     7.090298   0.075  -0.026   13.99    2.69   11.30   10.84   10.75     7.6     0.0  PHOT
 97312  I19466+0703    296.650452     7.055678   0.059  -0.009    8.27    1.24    7.03    6.76    6.64    15.2     0.9  PLX1   667.8    11.0   0.023  999999  I19471+0656    296.799286     6.943456   0.048  -0.010   16.68    4.00   12.68   12.09   11.87     9.5     0.0  PHOT
 97421  I19480-5621    297.004974   -56.362595   0.092  -0.137    5.33    0.32    5.01    4.98    4.90    20.2     0.3  PLX1   101.9     3.0   0.997  999999  I19479-5620    296.982056   -56.337292   0.089  -0.137    9.30    1.71    7.59    7.14    7.00    25.8     0.0  PHOT
 97527  I19493+4134    297.325531    41.582481   0.104  -0.176    7.53    0.99    6.54    6.35    6.28    19.0     0.5  PLX1    66.9     2.0   0.999  999999  I19493+4135    297.348419    41.589703   0.106  -0.176   10.56    2.12    8.44    7.90    7.73    21.4     0.0  PHOT
 97612  I19503+6112    297.591156    61.209068  -0.024   0.039    6.76    1.05    5.71    5.50    5.46    17.9     0.3  PLX1   930.6    23.4   0.000  999999  I19504+6057    297.613800    60.950794  -0.042   0.054   16.50    3.91   12.59   12.02   11.81     9.3     0.0  PHOT
 97676  I19510-0251    297.756378    -2.860964   0.165  -0.091    8.43    1.30    7.13    6.80    6.68    18.9     0.9  PLX1    82.6     7.6   0.989  999999  I19509-0251    297.733398    -2.860695   0.168  -0.084   16.46    4.47   11.99   11.44   11.15    17.5     0.0  PHOT
 97940  I19542+0156    298.562317     1.943460  -0.001  -0.273    8.78    1.53    7.25    6.87    6.75    22.2     1.4  PLX1   161.9     3.0   0.990   97950  I19544+0156    298.607269     1.941418  -0.001  -0.270    8.93    1.57    7.36    6.94    6.82    23.4     1.9  PLX1
 98049  I19554-2905    298.874115   -29.097006  -0.075  -0.021    8.56    1.27    7.29    7.00    6.94    19.3     1.0  PLX1  1708.2    23.0   0.000   98225  I19576-2905    299.416931   -29.083858  -0.088  -0.040    9.22    1.21    8.01    7.70    7.63    11.6     1.3  PLX1
 98123  I19565+5909    299.141632    59.161572  -0.434  -0.104   10.06    2.64    7.42    6.80    6.66    31.6     1.8  PLX1    73.0    22.0   0.976  999999  I19564+5909    299.103607    59.155998  -0.453  -0.115   14.21    4.56    9.65    9.15    8.91    54.4     0.0  PHOT
 98170  I19570-5917    299.254852   -59.291283   0.129  -0.191   10.32    2.28    8.04    7.49    7.32    24.7     1.8  PLX1    49.5    13.3   0.995   98159  I19569-5917    299.231323   -59.284611   0.126  -0.178   10.90    2.48    8.42    7.81    7.66    24.8     2.2  PLX1
 98204  I19573-1234    299.331879   -12.567913  -0.094  -0.513    9.29    2.47    6.82    6.20    6.01    53.5     1.3  PLX1    62.5    10.0   0.994  999999  I19573-1233    299.349182   -12.563866  -0.084  -0.514   15.90    5.69   10.21    9.65    9.32    52.6    10.5  PLX3
 98767  I20036+2953    300.905731    29.896877   0.683  -0.524    5.73    1.18    4.55    4.24    4.08    63.1     0.3  PLX1   177.9    16.2   0.435  999999  I20034+2951    300.860748    29.866524   0.689  -0.509   13.63    4.08    9.55    9.03    8.71    57.8    11.6  PLX3
 99171  I20080-0040    302.007599    -0.678174   0.117  -0.068    6.08    1.91    4.17    3.57    3.47    21.3     0.5  PLX1  1059.1     3.6   0.335   99100  I20071-0052    301.788239    -0.874246   0.114  -0.070    8.33    1.35    6.98    6.66    6.57    23.4     0.9  PLX1
 99352  I20099+2054    302.486053    20.915018   0.059   0.097    6.56    0.84    5.72    5.59    5.55    22.1     0.9  PLX1  1779.2    23.8   0.001  999999  I20120+2059    303.009796    20.985035   0.065   0.074    9.77    1.53    8.24    7.91    7.80    17.4     0.0  PHOT
 99452  I20111+1611    302.775391    16.187944  -0.414   0.399    7.34    1.51    5.83    5.42    5.35    49.0     0.7  PLX1   103.5    19.3   0.957  999999  I20112+1611    302.805237    16.185547  -0.432   0.406   14.25    4.62    9.63    9.11    8.88    48.7     9.7  PLX3
 99530  I20119+5941    302.996094    59.691559   0.042   0.086    7.15    1.01    6.14    5.99    5.93    16.0     0.4  PLX1  1180.5    20.6   0.000  999999  I20100+5954    302.503632    59.907337   0.029   0.070   13.69    2.63   11.06   10.62   10.52     8.3     0.0  PHOT
 99572  I20124-1237    303.107758   -12.617471   0.193  -0.196    5.84    0.87    4.97    4.75    4.63    36.1     0.4  PLX1  1021.0     4.5   0.143   99550  I20121-1253    303.039368   -12.893131   0.195  -0.192   11.30    2.82    8.48    7.86    7.62    42.4     2.8  PLX1
 99593  I20126-1312    303.173889   -13.201626   0.169  -0.219    9.88    1.89    7.99    7.49    7.35    21.0     1.9  PLX1   114.1    10.0   0.977  999999  I20128-1312    303.206421   -13.200577   0.161  -0.213   16.29    4.66   11.63   11.07   10.78    23.2     0.0  PHOT
 99626  I20131-5728    303.282928   -57.478451   0.060  -0.063    8.59    1.15    7.44    7.23    7.12    16.5     1.0  PLX1  1001.7    23.1   0.003  999999  I20148-5738    303.710297   -57.635391   0.053  -0.085   15.29    3.54   11.75   11.17   10.97    10.6     0.0  PHOT
 99626  I20131-5728    303.282928   -57.478451   0.060  -0.063    8.59    1.15    7.44    7.23    7.12    16.5     1.0  PLX1  1260.4    11.7   0.004  999999  I20140-5748    303.515137   -57.805557   0.071  -0.067   16.00    3.85   12.15   11.54   11.32    10.9     0.0  PHOT
 99629  I20131+0256    303.295898     2.938932   0.105   0.022   10.31    2.29    8.02    7.47    7.29    27.4     1.7  PLX1    32.4     3.6   1.000  999999  I20132+0256    303.303375     2.933907   0.108   0.024   12.12    3.38    8.74    8.11    7.87    37.8     0.0  PHOT
 99708  I20139-1640    303.495911   -16.669092   0.040  -0.048    8.51    1.12    7.39    7.14    7.06    15.7     1.2  PLX1  1096.5    23.8   0.000  999999  I20127-1635    303.187256   -16.596443   0.031  -0.026   10.12    1.19    8.93    8.66    8.60     8.3     0.0  PHOT
 99708  I20139-1640    303.495911   -16.669092   0.040  -0.048    8.51    1.12    7.39    7.14    7.06    15.7     1.2  PLX1  1349.2    19.2   0.000  999999  I20132-1619    303.323608   -16.332756   0.025  -0.060   16.22    3.69   12.53   11.87   11.67     8.2     0.0  PHOT
 99708  I20139-1640    303.495911   -16.669092   0.040  -0.048    8.51    1.12    7.39    7.14    7.06    15.7     1.2  PLX1   842.6    20.0   0.003  999999  I20143-1653    303.583954   -16.887424   0.039  -0.068   14.99    3.30   11.69   11.01   10.82     9.2     0.0  PHOT
 99727  I20141+0634    303.538239     6.577211  -0.132  -0.062    8.06    1.22    6.84    6.56    6.46    16.3     1.4  PLX1  1724.8    17.8   0.001  999999  I20154+0614    303.874786     6.234023  -0.121  -0.076   10.54    1.52    9.02    8.64    8.59    12.1     0.0  PHOT
 99727  I20141+0634    303.538239     6.577211  -0.132  -0.062    8.06    1.22    6.84    6.56    6.46    16.3     1.4  PLX1  1776.8    22.8   0.002  999999  I20156+0614    303.905151     6.244456  -0.138  -0.084    9.30    1.65    7.65    7.21    7.11    24.3     0.0  PHOT
 99729  I20141+0635    303.540710     6.588979  -0.134  -0.061    7.77    1.32    6.45    6.17    6.07    16.4     1.2  PLX1  1749.4    19.8   0.001  999999  I20154+0614    303.874786     6.234023  -0.121  -0.076   10.54    1.52    9.02    8.64    8.59    12.1     0.0  PHOT
 99729  I20141+0635    303.540710     6.588979  -0.134  -0.061    7.77    1.32    6.45    6.17    6.07    16.4     1.2  PLX1  1799.2    23.3   0.001  999999  I20156+0614    303.905151     6.244456  -0.138  -0.084    9.30    1.65    7.65    7.21    7.11    24.3     0.0  PHOT
 99729  I20141+0635    303.540710     6.588979  -0.134  -0.061    7.77    1.32    6.45    6.17    6.07    16.4     1.2  PLX1    43.3     2.2   1.000   99727  I20141+0634    303.538239     6.577211  -0.132  -0.062    8.06    1.22    6.84    6.56    6.46    16.3     1.4  PLX1
 99816  I20151-0330E   303.794312    -3.503581  -0.045  -0.064    6.96    0.76    6.20    6.10    6.02    24.1     2.6  PLX1   995.4     2.0   0.008  999999  I20145-0344    303.647339    -3.737969  -0.045  -0.062   17.90    4.77   13.13   12.56   12.27    12.5     0.0  PHOT
 99889  I20160+4534    304.002563    45.579529   0.007  -0.053    5.91    0.89    5.02    4.87    4.80    29.2     0.3  PLX1  1260.3     3.2   0.058  999999  I20155+4514    303.887085    45.239029   0.006  -0.050   16.42    4.66   11.76   11.17   10.91    21.9     0.0  PHOT
 99894  I20161+0434    304.025024     4.580798  -0.041  -0.052    6.54    1.64    4.90    4.36    4.37    15.2     0.6  PLX1  1616.4    10.3   0.000  999999  I20176+0449    304.403961     4.823539  -0.036  -0.043   10.25    1.19    9.06    8.80    8.73     7.8     0.0  PHOT
 99965  I20169+5016    304.227295    50.278774  -0.222  -0.217    8.15    1.35    6.80    6.52    6.41    32.5     0.5  PLX1   106.0     4.1   0.995  999999  I20167+5017    304.183167    50.287285  -0.221  -0.213   13.50    4.09    9.41    8.83    8.57    45.3     0.0  PHOT
 99971  I20169-1058    304.231934   -10.982288  -0.150  -0.312    8.64    1.29    7.35    7.03    6.92    23.9     1.1  PLX1   123.7    14.9   0.751  999999  I20168-1100    304.205017   -11.004253  -0.160  -0.301   16.24    4.34   11.90   11.36   11.07    16.8     0.0  PHOT
100046  I20178+5419    304.459259    54.322464   0.038   0.052    6.78    0.96    5.82    5.64    5.59    17.9     0.3  PLX1  1390.8    14.1   0.000  999999  I20188+5357    304.701965    53.963005   0.024   0.054   18.74    4.91   13.83   13.22   13.03     9.9     0.0  PHOT
100108  I20184+3659    304.619415    36.999805   0.039   0.021    5.57    0.12    5.45    5.47    5.49    16.0     0.3  PLX1  1386.2     5.8   0.002  999999  I20185+3636    304.647125    36.615398   0.034   0.024   18.26    4.65   13.61   13.08   12.88     9.3     0.0  PHOT
100108  I20184+3659    304.619415    36.999805   0.039   0.021    5.57    0.12    5.45    5.47    5.49    16.0     0.3  PLX1  1606.9    14.9   0.000  999999  I20166+3714    304.151794    37.246113   0.034   0.035   18.73    4.83   13.90   13.34   13.15     9.1     0.0  PHOT
100108  I20184+3659    304.619415    36.999805   0.039   0.021    5.57    0.12    5.45    5.47    5.49    16.0     0.3  PLX1   827.7     9.9   0.012  999999  I20177+3649    304.434723    36.823715   0.046   0.014   17.92    4.56   13.36   12.77   12.57     9.8     0.0  PHOT
100108  I20184+3659    304.619415    36.999805   0.039   0.021    5.57    0.12    5.45    5.47    5.49    16.0     0.3  PLX1  1658.8     9.9   0.003  999999  I20168+3640    304.204865    36.680748   0.032   0.028   19.40    5.50   13.90   13.29   13.02    12.4     0.0  PHOT
100108  I20184+3659    304.619415    36.999805   0.039   0.021    5.57    0.12    5.45    5.47    5.49    16.0     0.3  PLX1  1531.7    16.1   0.009  999999  I20176+3636    304.403900    36.611076   0.041   0.005   18.13    5.15   12.98   12.35   12.11    16.4     0.0  PHOT
100266  I20202-3435    305.060425   -34.585293   0.045  -0.057    6.70    1.07    5.63    5.37    5.28    16.1     0.6  PLX1  1528.0    15.6   0.010  100134  I20187-3452    304.691895   -34.883236   0.034  -0.068    9.41    1.82    7.59    7.15    7.01     6.2     1.3  PLX1
100581  I20238+0637    305.952057     6.622717  -0.011  -0.059    7.65    0.96    6.69    6.56    6.47    16.9     0.8  PLX1  1699.6    22.8   0.000  999999  I20239+0705    305.991791     7.093174  -0.017  -0.037   12.36    2.06   10.30    9.94    9.87     8.8     0.0  PHOT
100685  I20247-1942    306.194580   -19.709982   0.050  -0.016    9.43    1.74    7.69    7.22    7.11    18.3     1.7  PLX1  1486.3    12.1   0.005  999999  I20236-2000    305.900391   -20.016655   0.039  -0.021   11.26    2.03    9.23    8.66    8.57    14.2     0.0  PHOT
100896  I20274-0206    306.864685    -2.103068  -0.065  -0.069    6.76    1.04    5.72    5.47    5.42    21.8     0.6  PLX1    59.9     3.2   0.999  100895  I20274-0207    306.862213    -2.119511  -0.062  -0.070    7.51    1.03    6.48    6.20    6.17    21.3     0.6  PLX1
101082  I20294+8105    307.364807    81.091248   0.067   0.222    5.96    1.46    4.50    4.04    3.85    15.7     0.2  PLX1   214.6     1.4   0.983  101166  I20303+8108    307.591217    81.139450   0.068   0.221    8.68    1.13    7.55    7.30    7.22    14.5     0.5  PLX1
101123  I20298-1834    307.474609   -18.583172   0.029  -0.082    5.91    0.12    5.79    5.78    5.72    15.1     4.1  PLX1   727.1    21.3   0.032  999999  I20298-1822    307.462097   -18.381557   0.013  -0.068   16.64    4.16   12.48   11.76   11.52    11.5     0.0  PHOT
101317  I20321-4742E   308.038239   -47.701836   0.114  -0.143   10.62    3.15    7.47    6.81    6.72    33.0     5.5  PLX1  1355.1    12.5   0.001  999999  I20340-4753    308.522980   -47.889656   0.120  -0.154    9.76    1.64    8.12    7.66    7.57    19.5     0.0  PHOT
101472  I20338-2710    308.471893   -27.171473   0.069  -0.082    9.46    1.44    8.02    7.69    7.61    16.3     1.2  PLX1    51.9    11.4   0.984  999999  I20339-2709    308.482239   -27.160378   0.066  -0.093   12.05    2.28    9.77    9.19    9.08    12.6     0.0  PHOT
101651  I20363-1856    309.084534   -18.940908  -0.143   0.009    9.87    1.88    7.99    7.53    7.34    18.8     1.5  PLX1   169.5     9.2   0.949  999999  I20365-1855    309.128052   -18.918041  -0.150   0.015   16.94    4.82   12.12   11.53   11.23    20.5     0.0  PHOT
101719  I20371+6121    309.283051    61.364590   0.023  -0.043    7.07    0.80    6.26    6.11    6.05    16.9     0.4  PLX1  1381.0    11.7   0.004  999999  I20384+6142    309.608398    61.715084   0.029  -0.033    9.58    1.24    8.34    8.02    8.00    11.6     0.0  PHOT
101760  I20374-1152    309.356506   -11.871022  -0.079  -0.217    8.95    1.36    7.59    7.23    7.13    19.9     1.5  PLX1  1718.1    16.4   0.001  999999  I20392-1141    309.810425   -11.696571  -0.066  -0.227   15.29    3.82   11.47   10.85   10.61    14.6     0.0  PHOT
101768  I20375+3131    309.386292    31.521915  -0.034  -0.030    6.54    0.77    5.77    5.67    5.61    20.3     0.4  PLX1  1662.2    19.2   0.000  999999  I20395+3141    309.890930    31.689671  -0.017  -0.039   12.47    2.56    9.91    9.22    9.03    13.6     0.0  PHOT
101806  I20378-6038    309.465515   -60.634476  -0.191  -0.064    7.50    1.12    6.38    6.12    6.03    20.0     0.7  PLX1   742.3    16.2   0.066  999999  I20391-6030    309.794373   -60.505978  -0.206  -0.058   15.60    4.05   11.55   11.00   10.76    16.5     0.0  PHOT
101916  I20391+1005    309.782410    10.086201   0.324   0.021    5.07    0.96    4.11    3.64    3.61    33.2     0.3  PLX1   213.9     7.1   0.925  101932  I20393+1004    309.841827    10.075731   0.317   0.020    8.52    1.58    6.94    6.52    6.41    34.9     0.8  PLX1
101966  I20398+1114    309.966156    11.249654   0.056   0.087    6.45    1.04    5.41    5.19    5.07    29.8     0.5  PLX1   947.4    20.6   0.048  999999  I20405+1102    310.131989    11.042751   0.072   0.100    9.48    1.96    7.52    7.06    6.88    30.1     0.0  PHOT
102040  I20407+1956    310.188080    19.935493   0.119   0.312    6.43    1.18    5.25    5.09    4.92    47.7     0.5  PLX1   124.9    13.0   0.910  999999  I20407+1954    310.185486    19.900871   0.108   0.319   11.23    3.07    8.16    7.64    7.42    48.0     9.6  PLX3
102154  I20419+4231    310.484741    42.524799   0.062   0.046    7.56    0.95    6.61    6.45    6.39    15.7     0.5  PLX1  1401.8    11.0   0.018  999999  I20417+4208    310.427521    42.137737   0.051   0.047    9.16    1.25    7.91    7.64    7.58    14.3     0.0  PHOT
102338  I20441-4446    311.031372   -44.772129   0.019  -0.065    8.26    1.23    7.03    6.73    6.66    17.9     0.8  PLX1   986.3    15.3   0.036  999999  I20442-4429    311.055389   -44.498695   0.004  -0.068   10.80    1.89    8.91    8.41    8.31    15.3     0.0  PHOT
102338  I20441-4446    311.031372   -44.772129   0.019  -0.065    8.26    1.23    7.03    6.73    6.66    17.9     0.8  PLX1  1296.8     2.2   0.170  999999  I20440-4507    311.016357   -45.132195   0.020  -0.063   10.45    1.79    8.66    8.17    8.06    16.4     0.0  PHOT
102418  I20452-3057    311.308441   -30.955647   0.088  -0.068    8.75    1.11    7.64    7.36    7.32    15.3     2.6  PLX1   539.2     7.6   0.570  999999  I20446-3102    311.164520   -31.040644   0.081  -0.065   10.48    1.87    8.61    8.12    8.27    17.4     0.0  PHOT
102655  I20481-0601    312.044861    -6.022793   0.044  -0.015    8.53    1.19    7.34    7.15    6.99    18.6     1.0  PLX1   391.3     1.0   0.959  999999  I20477-0602    311.936829    -6.039380   0.044  -0.014    9.74    1.61    8.13    7.72    7.63    19.1     0.0  PHOT
102766  I20492+3217    312.317657    32.284824  -0.161  -0.268    8.25    1.72    6.53    6.09    6.00    41.6     0.8  PLX1    34.5     4.2   0.989  999999  I20492+3216W   312.307312    32.280914  -0.158  -0.271   16.63    4.86   11.77   11.18   10.86    24.7     0.0  PHOT
102801  I20496+5118    312.402985    51.314304   0.009  -0.045    6.69    0.80    5.89    5.76    5.74    15.6     0.3  PLX1   674.6    19.0   0.027  999999  I20484+5121    312.110443    51.355995   0.027  -0.039   15.09    3.49   11.60   10.99   10.80    10.9     0.0  PHOT
102945  I20514-0537S   312.857269    -5.626657   0.094  -0.010    6.40    1.24    5.16    4.98    4.90    16.5     0.6  PLX1  1013.0    17.1   0.055  999999  I20513-0520    312.847656    -5.345431   0.077  -0.008   12.43    2.83    9.60    8.96    8.77    17.9     0.0  PHOT
102945  I20514-0537N   312.857361    -5.626393   0.094  -0.010    7.43    2.27    5.16    4.98    4.90    16.5     0.6  PLX1  1012.1    17.1   0.055  999999  I20513-0520    312.847656    -5.345431   0.077  -0.008   12.43    2.83    9.60    8.96    8.77    17.9     0.0  PHOT
103045  I20526-0858    313.163452    -8.983311   0.045  -0.032    4.76    0.47    4.29    4.08    3.96    20.7     0.3  PLX1   506.3     2.0   0.874  999999  I20531-0902    313.291931    -9.043937   0.047  -0.032    9.86    1.80    8.06    7.60    7.51    21.7     0.0  PHOT
103106  I20534+0809    313.356689     8.164473  -0.043  -0.005   12.44    2.86    9.58    8.94    8.78    19.9     3.9  PLX1  1273.2     9.9   0.001  999999  I20520+0811W   313.000427     8.191404  -0.050   0.002   15.58    3.67   11.91   11.31   11.08    10.8     0.0  PHOT
103232  I20548+3242    313.707489    32.706501   0.067   0.048    8.27    1.90    6.37    6.13    6.06    16.5     0.8  PLX1  1370.9    24.8   0.001  999999  I20541+3303    313.549316    33.063484   0.050   0.030   13.29    2.68   10.61    9.97    9.82    10.4     0.0  PHOT
103311  I20557-1706    313.948639   -17.114183   0.062  -0.065    7.38    1.17    6.21    5.95    5.81    21.9     0.8  PLX1   324.9     3.6   1.058  999999  I20560-1710    314.011414   -17.181591   0.059  -0.063   10.73    2.88    7.85    7.25    7.04    41.1     0.0  PHOT
103438  I20573-5904E   314.343506   -59.075962   0.025  -0.055    8.50    1.36    7.14    6.83    6.81    18.6     1.6  PLX1   908.9    19.7   0.001  999999  I20593-5901    314.827545   -59.032722   0.017  -0.037   11.09    1.55    9.54    9.11    8.97     9.7     0.0  PHOT
103635  I20598+1649    314.961853    16.824345   0.054  -0.009    6.66    0.82    5.84    5.65    5.66    20.8     0.6  PLX1    70.9     1.4   0.999  999999  I20598+1650    314.974030    16.840218   0.053  -0.008    9.22    1.46    7.76    7.35    7.30    20.3     0.0  PHOT
103641  I20599+4015    314.980286    40.258793   0.232   0.210    6.58    1.13    5.45    5.16    5.12    24.4     0.6  PLX1  1214.0     9.5   0.066  103502  I20581+4011    314.547729    40.191360   0.235   0.201   10.75    2.61    8.14    7.47    7.34    22.8     2.1  PLX1
103687  I21006-3517    315.168457   -35.291878   0.061  -0.062    6.86    1.78    5.07    4.68    4.46    16.2     0.7  PLX1  1750.1    15.0   0.002  999999  I20598-3450    314.970245   -34.833778   0.046  -0.063    8.73    1.11    7.62    7.42    7.33    13.6     0.0  PHOT
103710  I21008-4208    315.224121   -42.144016  -0.020  -0.043   10.16    1.78    8.38    7.91    7.82    20.0     1.9  PLX1  1087.4    15.8   0.000  999999  I21007-4150    315.179565   -41.843800  -0.029  -0.056   12.21    2.16   10.05    9.57    9.44    10.4     0.0  PHOT
103749  I21014+4037    315.358856    40.617931   0.053  -0.008    7.22    1.11    6.11    5.89    5.85    18.6     0.7  PLX1  1094.0     2.2   0.022  999999  I21001+4047W   315.031311    40.793575   0.054  -0.010   15.95    3.84   12.11   11.45   11.27    11.0     0.0  PHOT
103749  I21014+4037    315.358856    40.617931   0.053  -0.008    7.22    1.11    6.11    5.89    5.85    18.6     0.7  PLX1  1633.4    15.2   0.001  999999  I21038+4034    315.954437    40.579388   0.067  -0.002   16.01    4.01   12.00   11.37   11.16    13.1     0.0  PHOT
103749  I21014+4037    315.358856    40.617931   0.053  -0.008    7.22    1.11    6.11    5.89    5.85    18.6     0.7  PLX1  1345.5     4.5   0.020  999999  I20595+4044    314.891205    40.736816   0.051  -0.004   18.31    4.99   13.32   12.74   12.43    13.1     0.0  PHOT
103749  I21014+4037    315.358856    40.617931   0.053  -0.008    7.22    1.11    6.11    5.89    5.85    18.6     0.7  PLX1  1095.2    22.8   0.005  999999  I21002+4024    315.063385    40.413151   0.073   0.003   17.43    4.64   12.79   12.15   11.89    13.5     0.0  PHOT
103833  I21024+2748    315.607941    27.807343   0.087   0.006    7.42    1.34    6.08    5.79    5.72    19.2     0.6  PLX1    80.2     8.2   0.993  999999  I21025+2747    315.629944    27.796522   0.089   0.014   15.73    4.46   11.27   10.73   10.46    24.2     0.0  PHOT
104097  I21053+1432    316.348633    14.539870   0.516   0.001   10.51    2.29    8.22    7.63    7.46    22.8     2.2  PLX1   295.5     9.2   0.811  999999  I21051+1435    316.282379    14.591120   0.507  -0.001   13.28    3.73    9.55    8.96    8.73    33.3     0.0  PHOT
104197  I21066+8047    316.659515    80.793533   0.267   0.160   10.84    2.35    8.49    7.83    7.71    30.2     1.3  PLX1  1286.2    17.1   0.021  999999  I21138+8100    318.450684    81.006920   0.269   0.143   13.42    3.74    9.68    9.06    8.87    31.5     0.0  PHOT
104459  I21095-1122    317.398529   -11.371694   0.093  -0.016    4.60    1.66    2.94    2.42    2.33    20.5     0.2  PLX1  1053.8     3.2   0.281  999999  I21087-1110    317.181305   -11.171006   0.092  -0.013   13.96    3.54   10.42    9.78    9.55    19.5     0.0  PHOT
105189  I21185-1215    319.625336   -12.265248   0.037  -0.020    8.01    1.04    6.97    6.74    6.68    15.1     0.7  PLX1   644.1     4.0   0.038  999999  I21192-1217    319.805389   -12.297803   0.037  -0.016   11.40    1.55    9.85    9.34    9.23     8.4     0.0  PHOT
105202  I21186+0857    319.654907     8.959660   0.142  -0.043    7.33    1.01    6.32    6.11    6.03    23.9     0.8  PLX1    89.5    15.2   0.414  999999  I21187+0856    319.675903     8.945940   0.136  -0.029   16.23    4.11   12.12   11.53   11.25    13.2     0.0  PHOT
105232  I21189+2613    319.742584    26.230541   0.131   0.009    8.51    1.44    7.07    6.74    6.65    24.5     0.7  PLX1  1701.2    19.7   0.002  999999  I21201+2637    320.038116    26.621723   0.114   0.019   16.33    4.63   11.70   11.15   10.88    22.1     0.0  PHOT
105254  I21191+1749    319.796692    17.822218  -0.008  -0.069    6.73    0.79    5.94    5.74    5.72    19.3     0.4  PLX1  1050.3    14.2   0.004  999999  I21180+1755    319.511383    17.929115  -0.019  -0.078   17.37    4.51   12.86   12.31   12.07    12.0     0.0  PHOT
105431  I21213+1019    320.339935    10.332286   0.041  -0.038    6.77    1.05    5.72    5.43    5.38    20.9     0.7  PLX1  1412.7    12.5   0.005  999999  I21222+1039    320.566406    10.655314   0.035  -0.049   14.27    3.47   10.80   10.15    9.94    15.6     0.0  PHOT
105431  I21213+1019    320.339935    10.332286   0.041  -0.038    6.77    1.05    5.72    5.43    5.38    20.9     0.7  PLX1  1458.4    12.6   0.016  999999  I21223+1039    320.588531    10.655229   0.045  -0.050   15.02    4.03   10.99   10.44   10.20    21.1     0.0  PHOT
105431  I21213+1019    320.339935    10.332286   0.041  -0.038    6.77    1.05    5.72    5.43    5.38    20.9     0.7  PLX1  1247.5    17.3   0.004  999999  I21222+1004    320.571777    10.071414   0.024  -0.035   10.94    1.92    9.02    8.52    8.41    14.8     0.0  PHOT
105652  I21239+2416    320.995117    24.274137   0.136   0.019    5.73    0.67    5.06    4.95    4.92    19.3     0.3  PLX1  1702.8    21.9   0.000  999999  I21248+2442    321.202667    24.707651   0.116   0.010   10.18    1.35    8.83    8.54    8.48    10.7     0.0  PHOT
105913  I21270-4232    321.756775   -42.547920  -0.053   0.018    5.63    0.68    4.95    4.78    4.71    17.7     0.5  PLX1   295.2    16.1   0.634  999999  I21274-4231    321.864319   -42.526817  -0.051   0.002   11.85    2.52    9.33    8.66    8.52    17.4     0.0  PHOT
105966  I21276+2736    321.916931    27.608593   0.043   0.020    5.38    0.10    5.28    5.37    5.29    17.1     0.3  PLX1  1638.8     1.4   0.009  999999  I21294+2722    322.363281    27.383209   0.044   0.021   16.48    4.05   12.43   11.79   11.57    11.0     0.0  PHOT
106007  I21282-1134    322.058105   -11.568281   0.014  -0.044    6.67    1.06    5.61    5.34    5.25    27.9     0.5  PLX1   630.1    22.2   0.049  105965  I21276-1140    321.910461   -11.666932   0.027  -0.062    7.07    0.94    6.13    5.92    5.83     8.1     0.6  PLX1
106078  I21292-5019    322.310303   -50.316841   0.062  -0.025    7.39    1.24    6.15    5.80    5.75    20.3     0.7  PLX1   284.2    23.3   0.148  999999  I21297-5020    322.427399   -50.342171   0.042  -0.013    7.56    0.82    6.74    6.60    6.53    13.9     0.0  PHOT
106208  I21307-3057W   322.686157   -30.956266   0.008  -0.210   10.85    2.21    8.64    8.06    7.90    19.0     2.3  PLX1   930.7    22.4   0.023  999999  I21317-3106    322.934509   -31.102802   0.012  -0.188   17.78    4.94   12.84   12.25   11.92    15.8     0.0  PHOT
106271  I21314-3833S   322.869873   -38.556492   0.035  -0.044    9.98    2.37    7.61    7.02    6.91    16.0     2.3  PLX1   234.9    12.0   0.858  999999  I21313-3836    322.830109   -38.613880   0.023  -0.044   10.48    1.93    8.55    8.03    7.91    18.5     0.0  PHOT
106353  I21323-2057    323.098022   -20.957405  -0.279  -0.125    8.45    1.56    6.89    6.47    6.36    37.2     1.0  PLX1    56.2     7.1   0.996  106350  I21323-2058    323.087463   -20.969513  -0.286  -0.124   11.52    3.05    8.47    7.86    7.63    29.1     3.1  PLX1
106438  I21335-2753W   323.379059   -27.890251   0.202  -0.065    7.65    1.18    6.47    6.19    6.09    20.4     0.6  PLX1    40.3     5.1   0.998  999999  I21335-2753E   323.389832   -27.884344   0.207  -0.066    9.78    1.48    8.30    7.74    7.62    16.3     0.0  PHOT
106442  I21335-7524    323.394775   -75.412827   0.048  -0.049    8.38    1.15    7.23    6.97    6.89    15.1     0.7  PLX1  1521.4    24.8   0.000  999999  I21282-7540    322.064606   -75.678047   0.030  -0.032   11.56    1.56   10.00    9.65    9.58     7.9     0.0  PHOT
106654  I21361-2610    324.045715   -26.171516   0.108  -0.025    5.75    0.43    5.32    5.26    5.21    17.1     0.5  PLX1  1545.5    18.6   0.001  999999  I21378-2558    324.467987   -25.969801   0.119  -0.040   11.89    2.06    9.83    9.22    9.12    10.9     0.0  PHOT
106714  I21369-3553    324.242004   -35.884151   0.090  -0.011    7.40    0.82    6.58    6.43    6.33    16.0     0.9  PLX1    78.5     2.0   0.998  106705  I21368-3553    324.215179   -35.885921   0.090  -0.009    8.64    1.19    7.45    7.13    7.05    14.1     1.2  PLX1
107299  I21439-5719    325.995972   -57.325237  -0.115  -0.052    6.54    0.95    5.59    5.34    5.28    22.0     0.4  PLX1   152.3     2.8   0.991  107300  I21440-5716    326.001556   -57.283047  -0.113  -0.054    6.90    0.95    5.95    5.72    5.66    22.1     0.5  PLX1
107395  I21451-0030    326.292664    -0.508221   0.002  -0.138   11.19    2.23    8.96    8.36    8.22    20.2     3.2  PLX1   146.2     2.2   0.991  999999  I21453-0029    326.326782    -0.486214   0.003  -0.140   15.33    4.06   11.27   10.72   10.48    18.9     0.0  PHOT
107558  I21470+1711    326.769836    17.194036   0.104  -0.014    6.22    0.77    5.45    5.37    5.32    20.6     0.4  PLX1   724.9    23.0   0.033  999999  I21466+1722    326.670288    17.371572   0.085  -0.027   14.82    3.71   11.11   10.56   10.33    16.0     0.0  PHOT
107975  I21524+2847    328.124664    28.793545  -0.058  -0.062    5.57    1.04    4.53    4.44    4.33    36.4     0.3  PLX1   515.6     4.2   0.190  999999  I21531+2850    328.280182    28.837595  -0.055  -0.059   11.05    2.43    8.62    8.02    7.80    23.0     0.0  PHOT
108144  I21545-0318N   328.649628    -3.301270   0.026  -0.033    6.28    0.89    5.39    5.24    5.14    16.9     1.3  PLX1   143.7     2.2   0.976  999999  I21547-0318    328.688751    -3.309549   0.028  -0.034   15.16    3.65   11.51   10.88   10.61    12.8     0.0  PHOT
108154  I21547+3814    328.681702    38.235733   0.188   0.040    9.25    1.35    7.90    7.60    7.54    18.0     1.2  PLX1  1792.9    13.9   0.003  999999  I21570+3826    329.258759    38.442101   0.200   0.047   12.99    3.09    9.90    9.30    9.14    18.1     0.0  PHOT
108371  I21572-3418    329.321655   -34.305954   0.007  -0.041   10.79    2.50    8.29    7.70    7.57    16.3     2.4  PLX1  1690.3    16.2  -0.004  999999  I21563-3443    329.078308   -34.730762   0.022  -0.035    9.62    2.05    7.57    6.97    6.88    30.8     0.0  PHOT
108774  I22020+4420    330.522461    44.343174   0.039   0.031    8.02    1.32    6.70    6.34    6.32    29.6     0.8  PLX1  1672.3    20.1   0.003  108728  I22015+4353    330.378082    43.890453   0.057   0.022    9.17    2.27    6.90    6.29    6.16     3.9     1.2  PLX1
108822  I22027+1207    330.693390    12.124277  -0.028  -0.354   11.98    2.74    9.24    8.59    8.43    22.5     3.6  PLX1    31.9    18.6   0.997  999999  I22028+1207    330.700684    12.118999  -0.013  -0.343   14.59    3.97   10.62   10.05    9.82    24.0     0.0  PHOT
109073  I22057+0048    331.435547     0.805677   0.075  -0.029    8.76    1.18    7.58    7.25    7.24    19.9     1.3  PLX1   942.2    12.8   0.002  999999  I22050+0036    331.266724     0.605678   0.083  -0.019   19.40    5.39   14.01   13.43   13.09    11.3     0.0  PHOT
109073  I22057+0048    331.435547     0.805677   0.075  -0.029    8.76    1.18    7.58    7.25    7.24    19.9     1.3  PLX1  1708.9    10.2   0.007  999999  I22075+0058    331.878235     0.977176   0.073  -0.019   13.97    3.53   10.44    9.82    9.56    19.2     0.0  PHOT
109139  I22064-1352    331.609283   -13.869675   0.040  -0.058    4.26   -0.12    4.38    4.58    4.43    18.6     0.2  PLX1  1117.4    20.8   0.000  999999  I22061-1410    331.537964   -14.172257   0.057  -0.046   16.10    3.76   12.34   11.84   11.65     9.4     0.0  PHOT
109330  I22089-1753    332.244690   -17.894539   0.225   0.161    9.61    1.44    8.17    7.84    7.76    18.4     1.2  PLX1   354.3     5.0   0.049  999999  I22089-1747    332.225830   -17.797762   0.222   0.165   15.48    3.51   11.97   11.39   11.14     9.4     0.0  PHOT
109361  I22093+3507    332.343689    35.129292   0.038  -0.040    7.51    1.17    6.34    6.08    6.01    23.3     0.6  PLX1  1471.8    24.2   0.001  999999  I22081+3527    332.039917    35.454742   0.014  -0.043   10.45    1.74    8.71    8.24    8.17    15.6     0.0  PHOT
109439  I22103+1936    332.579254    19.616337   0.091  -0.095    6.26    0.82    5.44    4.52    4.47    16.9     0.3  PLX1   690.4     6.3   0.413  999999  I22095+1936    332.375885    19.607502   0.085  -0.093   17.71    5.51   12.20   11.59   11.31    27.2     0.0  PHOT
109918  I22157-1808    333.935486   -18.144699   0.161  -0.160    9.66    1.63    8.03    7.54    7.49    21.1     1.5  PLX1    35.4    12.0   0.971  999999  I22157-1809    333.931030   -18.153566   0.160  -0.148   14.91    3.60   11.31   10.73   10.46    13.5     0.0  PHOT
109926  I22159+5440    333.975525    54.672882   0.213   0.070    7.50    1.46    6.04    5.64    5.59    46.4     0.5  PLX1    76.9     8.9   0.990  999999  I22160+5439    334.010803    54.666531   0.205   0.066   14.03    4.31    9.72    9.19    8.93    45.1     0.0  PHOT
110219  I22195-1642    334.893372   -16.704348   0.040  -0.080    7.35    1.08    6.27    6.05    5.94    21.6     0.7  PLX1  1576.0    18.4   0.000  999999  I22204-1618    335.104340   -16.316000   0.023  -0.073   10.36    1.42    8.94    8.67    8.59    11.2     0.0  PHOT
110340  I22209-4125    335.232239   -41.430107   0.049   0.011    8.69    1.28    7.41    7.12    7.02    19.8     1.3  PLX1   979.8     8.1   0.002  999999  I22196-4117    334.919525   -41.292759   0.048   0.003   11.77    1.95    9.82    9.34    9.23    10.4     0.0  PHOT
110349  I22210+0635    335.252686     6.590939   0.109   0.004    7.93    1.09    6.84    6.62    6.56    18.6     1.0  PLX1   818.5    16.3   0.013  999999  I22219+0638    335.476044     6.640509   0.097  -0.007   16.04    3.98   12.06   11.43   11.21    12.5     0.0  PHOT
110385  I22215+0316    335.375916     3.281801  -0.028  -0.043    9.22    1.29    7.93    7.61    7.55    15.4     1.2  PLX1  1220.3     4.5   0.163  999999  I22203+0306    335.084106     3.108592  -0.024  -0.045    9.64    1.70    7.94    7.50    7.37    21.8     0.0  PHOT
110385  I22215+0316    335.375916     3.281801  -0.028  -0.043    9.22    1.29    7.93    7.61    7.55    15.4     1.2  PLX1  1224.2    20.6   0.000  999999  I22203+0328    335.092834     3.471009  -0.012  -0.056   12.01    1.86   10.15    9.69    9.57     8.5     0.0  PHOT
110574  I22240+0612    336.005493     6.202836   0.035  -0.048    8.20    1.23    6.97    6.67    6.57    19.0     1.0  PLX1   171.4     1.4   0.818  999999  I22240+0615    336.011169     6.250101   0.036  -0.047   15.88    3.81   12.07   11.59   11.34    11.0     0.0  PHOT
110640  I22247+2233    336.189758    22.551140  -0.173  -0.068    8.83    2.33    6.50    5.92    5.76    46.3     1.1  PLX1   148.1    16.6   0.887  999999  I22247+2230    336.176636    22.511833  -0.187  -0.077   18.02    6.21   11.81   11.25   10.88    43.4     0.0  PHOT
111148  I22310+4508    337.773895    45.145092  -0.177   0.035    7.68    1.21    6.47    6.20    6.14    24.0     0.6  PLX1    62.2    10.8   0.976  999999  I22311+4509    337.777130    45.162228  -0.167   0.031   13.74    3.40   10.34    9.76    9.50    18.3     0.0  PHOT
111173  I22313-0925S   337.829163    -9.426292  -0.141  -0.195   11.16    2.25    8.91    8.30    8.17    17.9     2.6  PLX1    31.4    14.0   0.995  999999  I22313-0925N   337.828369    -9.417592  -0.141  -0.181   15.68    3.98   11.70   11.10   10.85    14.7     0.0  PHOT
111566  I22361-6655    339.031616   -66.924850  -0.211  -0.187    9.62    2.07    7.55    6.95    6.89    33.9     1.4  PLX1   804.5     7.2   0.312  111686  I22374-6706    339.374634   -67.103371  -0.215  -0.193    9.77    2.41    7.36    6.75    6.57    33.3     1.6  PLX1
111643  I22369-4035    339.245239   -40.591026   0.047  -0.067    5.88    0.15    5.73    5.72    5.65    15.2     0.5  PLX1   337.9     4.1   0.249  111594  I22364-4034    339.122131   -40.582687   0.046  -0.071    6.29    0.24    6.05    6.07    6.00    14.6     0.4  PLX1
111674  I22373+5132    339.343414    51.545120  -0.052  -0.105    4.66    0.92    3.74    3.69    3.99    19.0     0.2  PLX1   832.4     7.8   0.261  999999  I22370+5119    339.274628    51.317924  -0.057  -0.099   11.30    2.48    8.82    8.24    8.10    21.5     0.0  PHOT
111710  I22377-0413    339.439087    -4.228053  -0.070  -0.120    5.16    1.76    3.40    2.77    2.61    15.3     0.2  PLX1  1222.6    17.8   0.005  999999  I22365-0421    339.125061    -4.359584  -0.081  -0.106   17.75    4.59   13.16   12.55   12.31    11.0     0.0  PHOT
111870  I22395-1236    339.894257   -12.615162   0.228  -0.152    7.74    1.25    6.49    6.09    5.99    26.9     1.2  PLX1   138.9     7.3   0.954  999999  I22396-1235    339.923401   -12.589076   0.230  -0.145   14.45    3.88   10.57    9.98    9.70    23.1     0.0  PHOT
112163  I22430+1445    340.757233    14.759322   0.045   0.015    8.22    1.08    7.14    6.93    6.87    15.7     0.7  PLX1   706.7    24.1   0.001  999999  I22422+1440    340.572784    14.677448   0.061   0.033   17.45    4.16   13.29   12.68   12.41     7.9     0.0  PHOT
112201  I22434-6448    340.869995   -64.811996   0.127  -0.033    8.33    1.21    7.12    6.81    6.70    18.5     0.8  PLX1   179.0     2.2   0.989  999999  I22436-6451    340.914856   -64.857895   0.125  -0.032    9.84    1.66    8.18    7.72    7.58    19.1     0.0  PHOT
112222  I22437+1056    340.927917    10.939394   0.010  -0.171    6.51    0.90    5.61    5.39    5.32    23.6     1.6  PLX1  1796.0     8.9   0.006  112354  I22454+1111    341.366119    11.191968   0.014  -0.163    9.81    2.13    7.68    7.14    7.01    24.0     1.6  PLX1
112586  I22481+0552    342.039063     5.879098   0.035  -0.035    7.79    0.93    6.86    6.73    6.62    15.2     0.8  PLX1  1539.4    19.2   0.000  999999  I22484+0618    342.114075     6.300161   0.047  -0.020   15.65    3.41   12.24   11.61   11.39     7.7     0.0  PHOT
112714  I22495+1028    342.383911    10.478615   0.066  -0.036    6.57    0.60    5.97    5.87    5.80    15.5     0.5  PLX1  1767.5    23.4   0.000  999999  I22511+1012S   342.795563    10.200777   0.044  -0.028   19.68    5.18   14.50   13.86   13.54     8.2     0.0  PHOT
112935  I22524+0950    343.100250     9.835658   0.522   0.044    5.16    0.93    4.23    3.89    3.92    36.7     0.3  PLX1   250.4    22.0   0.372  999999  I22524+0954    343.123932     9.901175   0.522   0.066   13.23    3.57    9.66    9.10    8.82    28.3     0.0  PHOT
112948  I22525-3252    343.131378   -32.875549  -0.036  -0.044    4.50    0.05    4.45    4.41    4.48    15.1     0.6  PLX1  1004.5    15.7  -0.020  112855  I22512-3258    342.818298   -32.969746  -0.022  -0.051    9.27    1.84    7.43    6.91    6.83     2.3     1.1  PLX1
112970  I22527+6759    343.176178    67.990158   0.081   0.058    7.02    0.90    6.12    5.92    5.89    17.0     0.4  PLX1    69.2     1.4   0.999  112946  I22525+6759    343.125702    67.993607   0.080   0.057    7.58    0.95    6.63    6.44    6.43    16.7     0.4  PLX1
113190  I22552-4829    343.816681   -48.491760  -0.226   0.056    6.67    0.91    5.76    5.55    5.50    22.5     0.5  PLX1    93.4     5.0   0.995  113191  I22552-4827    343.817322   -48.465809  -0.226   0.061    7.04    1.03    6.01    5.76    5.65    21.0     0.8  PLX1
113502  I22591+0609    344.796844     6.150549   0.161  -0.007    7.91    0.88    7.03    6.83    6.76    15.6     0.7  PLX1  1720.8    13.9   0.001  999999  I22583+0543    344.576630     5.725738   0.149   0.000   13.42    2.85   10.57   10.00    9.88    11.6     0.0  PHOT
113529  I22595-1245    344.891998   -12.760569   0.138  -0.052    9.67    1.31    8.36    8.05    7.93    15.8     1.4  PLX1  1364.9    12.1   0.010  999999  I22580-1248    344.506866   -12.812671   0.127  -0.047   19.97    5.83   14.14   13.57   13.20    12.7     0.0  PHOT
113579  I23003-2609    345.080353   -26.153727   0.109  -0.160    7.47    1.18    6.29    6.04    5.94    32.5     0.7  PLX1   581.2     5.4   0.600  113597  I23004-2618    345.116486   -26.311867   0.114  -0.162    9.57    2.52    7.05    6.45    6.27    32.7     2.0  PLX1
113602  I23005-2357    345.139160   -23.952816   0.190  -0.345   11.56    3.31    8.25    7.67    7.41    48.5     3.6  PLX1    74.5     5.1   0.996  113605  I23006-2358    345.152435   -23.969578   0.195  -0.346   11.60    3.34    8.26    7.66    7.42    49.6     3.2  PLX1
113712  I23017+0510    345.446747     5.178915  -0.064  -0.082   11.04    2.23    8.81    8.16    8.08    19.2     2.5  PLX1    49.0     3.6   0.999  999999  I23017+0509    345.442200     5.166091  -0.061  -0.084   10.09    1.84    8.25    7.70    7.65    20.3     0.0  PHOT
113785  I23025+2948E   345.644012    29.805065  -0.124   0.002    8.92    1.68    7.24    6.78    6.69    21.3     1.2  PLX1    45.4    13.9   0.955  999999  I23025+2948W   345.630493    29.800467  -0.112   0.009   14.66    3.54   11.12   10.59   10.32    14.1     0.0  PHOT
113785  I23025+2948E   345.644012    29.805065  -0.124   0.002    8.92    1.68    7.24    6.78    6.69    21.3     1.2  PLX1  1294.3    13.9   0.012  999999  I23035+2930    345.886444    29.513519  -0.136  -0.005   16.33    4.41   11.92   11.38   11.13    17.4     0.0  PHOT
113884  I23038+2135    345.960754    21.598249  -0.019  -0.069    7.29    1.27    6.02    5.71    5.65    38.4     2.1  PLX1  1566.9    12.6   0.000  999999  I23021+2148    345.549835    21.807745  -0.007  -0.073   14.90    3.95   10.95   10.37   10.12    20.4     0.0  PHOT
114088  I23063+1236    346.599304    12.607404   0.320  -0.060   11.46    3.08    8.38    7.74    7.55    22.1     4.6  PLX1    37.5    20.1   0.956  999999  I23064+1236    346.605621    12.615804   0.311  -0.042   15.11    3.76   11.35   10.78   10.52    14.8     0.0  PHOT
114112  I23066-4330    346.663177   -43.503731  -0.046  -0.023    7.78    1.24    6.54    6.29    6.20    25.0     0.6  PLX1  1784.3    12.0   0.000  999999  I23039-4328    345.981598   -43.471981  -0.045  -0.035   11.62    2.16    9.46    8.87    8.75    13.6     0.0  PHOT
114131  I23068-4331    346.719727   -43.520351  -0.048  -0.012    4.45    0.95    3.50    3.28    3.28    24.7     0.4  PLX1   159.3    11.2   0.941  114112  I23066-4330    346.663177   -43.503731  -0.046  -0.023    7.78    1.24    6.54    6.29    6.20    25.0     0.6  PLX1
114156  I23071-2309    346.779388   -23.159414   0.154  -0.254    9.62    2.43    7.19    6.54    6.42    47.8     1.8  PLX1   151.1     9.5   0.934  999999  I23072-2307    346.813568   -23.131582   0.145  -0.251   13.73    4.14    9.59    8.99    8.74    47.4     9.5  PLX3
114432  I23104+4119    347.622040    41.321888  -0.098  -0.084    7.80    1.00    6.80    6.61    6.56    15.8     0.8  PLX1    79.6     2.2   0.997  999999  I23105+4118    347.629822    41.300571  -0.096  -0.083   10.27    1.55    8.72    8.30    8.21    14.1     0.0  PHOT
114729  I23144+4341    348.608368    43.698093   0.047  -0.088    7.55    1.06    6.49    6.23    6.14    15.8     0.7  PLX1   819.6    15.6   0.108  999999  I23132+4347    348.320374    43.790928   0.036  -0.077   16.36    4.81   11.55   10.97   10.70    26.5     0.0  PHOT
114769  I23149+6525    348.727966    65.424049  -0.034  -0.088    7.28    0.94    6.34    6.17    6.12    19.2     0.4  PLX1   420.8    12.0   0.491  999999  I23160+6524    349.004486    65.403061  -0.033  -0.076   15.00    3.90   11.10   10.54   10.30    18.3     0.0  PHOT
114854  I23158-1311    348.969238   -13.183930   0.076  -0.015    7.32    0.80    6.52    6.34    6.28    15.5     0.7  PLX1  1534.0    23.8   0.001  999999  I23171-1253N   349.280823   -12.884697   0.067  -0.037   13.67    2.94   10.73   10.11    9.94    11.2     0.0  PHOT
114855  I23158-0905    348.972839    -9.087734   0.369  -0.017    4.24    1.98    2.26    1.69    1.60    21.8     0.3  PLX1    49.5     3.2   1.002  999999  I23158-0904    348.962494    -9.078519   0.370  -0.020    9.74    2.44    7.30    6.84    6.69    42.5     0.0  PHOT
114986  I23173-6655    349.336548   -66.919250   0.364  -0.418    8.71    1.84    6.87    6.36    6.21    34.7     1.0  PLX1    69.9    14.9   0.986  114980  I23172-6656    349.322205   -66.937843   0.354  -0.407    9.02    1.95    7.07    6.55    6.39    35.5     1.1  PLX1
115088  I23186+6806    349.656219    68.111473   0.053   0.024    4.97    1.84    3.13    2.78    2.53    16.1     0.4  PLX1  1039.9    16.6   0.009  999999  I23178+6749    349.453857    67.832893   0.046   0.009   15.26    3.60   11.66   11.11   10.88    11.5     0.0  PHOT
115088  I23186+6806    349.656219    68.111473   0.053   0.024    4.97    1.84    3.13    2.78    2.53    16.1     0.4  PLX1   861.8    12.0   0.022  999999  I23187+6752    349.691040    67.872437   0.061   0.015   16.23    3.96   12.27   11.61   11.40    11.2     0.0  PHOT
115088  I23186+6806    349.656219    68.111473   0.053   0.024    4.97    1.84    3.13    2.78    2.53    16.1     0.4  PLX1  1560.8    24.4   0.004  999999  I23217+6747    350.428223    67.787201   0.045   0.001   15.65    3.99   11.66   11.02   10.78    15.1     0.0  PHOT
115088  I23186+6806    349.656219    68.111473   0.053   0.024    4.97    1.84    3.13    2.78    2.53    16.1     0.4  PLX1  1613.6    19.1   0.000  999999  I23138+6805    348.456726    68.088196   0.034   0.022   10.59    1.33    9.26    8.95    8.85     8.6     0.0  PHOT
115147  I23194+7900N   349.860809    79.003510   0.201   0.072    7.53    1.63    5.90    5.51    5.40    52.1     0.5  PLX1   959.2    19.4   0.050  999999  I23228+7847    350.724121    78.794052   0.217   0.061   16.49    6.07   10.42    9.84    9.52    77.7     0.0  PHOT
115386  I23224-4635    350.607178   -46.592724   0.118  -0.099    9.31    1.30    8.01    7.71    7.60    15.3     1.3  PLX1    38.5     3.2   1.000  999999  I23224-4636    350.615143   -46.601898   0.117  -0.102   11.79    2.39    9.40    8.86    8.68    15.7     0.0  PHOT
115655  I23257+4520    351.440369    45.347412   0.047  -0.045    7.95    1.16    6.79    6.55    6.50    17.6     0.7  PLX1   185.5     2.0   0.987  999999  I23259+4523    351.490723    45.384872   0.047  -0.043    8.57    1.20    7.37    7.12    7.07    17.2     0.0  PHOT
115655  I23257+4520    351.440369    45.347412   0.047  -0.045    7.95    1.16    6.79    6.55    6.50    17.6     0.7  PLX1  1334.7    19.1   0.017  999999  I23273+4506    351.837189    45.103111   0.049  -0.026   15.64    4.37   11.27   10.65   10.43    22.9     0.0  PHOT
115716  I23266+2902    351.659668    29.038778   0.138   0.000    8.77    1.20    7.57    7.22    7.14    15.3     1.0  PLX1  1553.3    22.1   0.000  999999  I23283+2848W   352.077026    28.808516   0.117  -0.007   10.63    1.34    9.29    8.94    8.85     8.6     0.0  PHOT
115715  I23266+4520    351.668091    45.338127   0.439   0.111    7.36    1.26    6.10    5.78    5.70    27.6     1.0  PLX1    57.5     4.0   0.978  999999  I23266+4521    351.665314    45.353973   0.435   0.111    9.68    1.48    8.20    7.57    7.41    17.0     0.0  PHOT
115894  I23288+7213    352.206024    72.230171   0.058   0.084    7.79    1.07    6.72    6.52    6.47    17.5     0.5  PLX1  1208.5    22.8   0.004  999999  I23305+7232    352.642517    72.538300   0.067   0.063   10.88    1.74    9.14    8.64    8.53    12.8     0.0  PHOT
116063  I23310-6904    352.761810   -69.076721   0.182  -0.123    7.10    1.10    6.00    5.74    5.65    32.6     0.5  PLX1    36.4     5.1   0.999  999999  I23310-6905    352.753235   -69.086349   0.187  -0.124    8.99    1.65    7.34    6.82    6.71    28.0     0.0  PHOT
116122  I23317-5346    352.934418   -53.769947   0.107  -0.051    8.43    1.22    7.21    6.92    6.83    20.2     0.9  PLX1  1103.5    21.5   0.031  116285  I23336-5339    353.417297   -53.658131   0.115  -0.071    9.28    1.54    7.74    7.37    7.25     0.8     1.3  PLX1
116258  I23333-1239    353.349243   -12.664619   0.183   0.025    8.81    1.59    7.22    6.82    6.68    30.5     1.0  PLX1    30.7    11.0   0.989  999999  I23333-1240    353.341583   -12.668698   0.172   0.024   13.82    3.54   10.28    9.67    9.39    20.8     0.0  PHOT
116402  I23352-0351    353.811127    -3.853764   0.050   0.035    7.27    0.87    6.40    6.24    6.13    18.6     0.7  PLX1   953.0     4.5   0.007  999999  I23345-0338    353.645630    -3.646881   0.046   0.033   18.36    4.76   13.60   12.99   12.72    10.0     0.0  PHOT
116600  I23378+0322    354.454681     3.370231   0.056  -0.028    7.34    0.90    6.44    6.31    6.17    15.3     0.6  PLX1  1730.7    15.0   0.001  999999  I23366+0259    354.164276     2.986808   0.068  -0.037   19.11    5.17   13.94   13.31   13.00    10.6     0.0  PHOT
116602  I23378-4529    354.462494   -45.492344   0.071  -0.010    4.74    0.21    4.53    4.45    4.52    16.3     0.2  PLX1   804.9    11.4   0.040  116699  I23389-4536    354.732056   -45.611858   0.078  -0.019    7.05    0.60    6.45    6.37    6.30    16.2     0.6  PLX1
116699  I23389-4536    354.732056   -45.611858   0.078  -0.019    7.05    0.60    6.45    6.37    6.30    16.2     0.6  PLX1  1293.8    22.4   0.000  999999  I23384-4515    354.611938   -45.262566   0.068   0.001   10.11    1.18    8.93    8.65    8.60     8.2     0.0  PHOT
116768  I23399+0940    354.979340     9.677292   0.089  -0.011    5.99    0.43    5.56    5.49    5.47    18.4     0.9  PLX1   761.5    20.2   0.026  999999  I23403+0929    355.082550     9.491828   0.069  -0.008   13.84    3.19   10.65    9.98    9.80    13.7     0.0  PHOT
116906  I23418-0559    355.464722    -5.985742  -0.145  -0.111    7.68    1.16    6.52    6.24    6.17    23.9     0.7  PLX1   109.5    24.8   0.920  999999  I23417-0558    355.438110    -5.970778  -0.128  -0.093   14.87    4.48   10.39    9.81    9.58    36.8     0.0  PHOT
117391  I23481-1641    357.039001   -16.699142  -0.104  -0.049    7.59    1.02    6.57    6.40    6.31    17.5     0.7  PLX1   109.3     1.4   0.998  999999  I23482-1641    357.066803   -16.684542  -0.105  -0.048   10.12    2.03    8.09    7.57    7.47    24.0     0.0  PHOT
117394  I23482+0814    357.050507     8.245597   0.031  -0.026    6.68    0.73    5.95    5.81    5.78    17.3     0.4  PLX1  1381.6    10.0   0.000  999999  I23485+0837    357.129395     8.621356   0.041  -0.026   17.37    4.22   13.15   12.52   12.30     8.8     0.0  PHOT
  8588  I01508+1102     27.716553    11.043380  -0.069  -0.028    5.96    0.67    5.29    5.19    5.10    23.8     0.4  PLX1   178.0    16.6  -1.000  999999  I01508+1105     27.717083    11.092813  -0.055  -0.019   20.29    2.11   99.90   99.90   99.90    13.7     0.0  PHOT
 11028  I02220+0444     35.503555     4.746761  -0.021   0.080    8.33    1.37    6.96    6.61    6.50    24.7     0.9  PLX1    53.1    17.5  -1.000  999999  I02219+0445     35.491241     4.754966  -0.028   0.064   16.67    0.81   15.86   15.59   15.56     0.0     0.0  --
 42783  I08430+2408    130.761536    24.137171  -0.111  -0.025   10.10    2.42    7.68    7.09    6.93    27.1     2.1  PLX1   104.6    23.7  -1.000  999999  I08429+2409    130.739975    24.158560  -0.100  -0.046   17.17    1.18   15.99   15.92   15.60     0.0     0.0  --  
 50760  I10219+5933    155.480545    59.551899  -0.049  -0.031    9.13    1.38    7.75    7.45    7.38    19.0     1.1  PLX1   126.5     6.4  -1.000  999999  I10217+5934    155.430832    59.576420  -0.053  -0.026   19.69    2.10   99.90   99.90   99.90     0.0     0.0  --  
 54530  I11095-2559    167.375305   -25.990736   0.229  -0.065    8.69    1.35    7.34    6.93    6.87    24.9     1.0  PLX1   100.3     5.7  -1.000  999999  I11095-2601    167.375366   -26.018587   0.225  -0.069   17.33    0.94   16.39   15.98   15.09    26.7     1.0  PLX5
 56004  I11286-4508    172.155502   -45.140972  -0.038  -0.021    7.87    1.17    6.70    6.44    6.36    15.6     0.8  PLX1   195.3    21.0  -1.000  999999  I11285-4505    172.145569   -45.087166  -0.039  -0.042   18.60    2.13   16.47   15.78   15.58    30.4     0.0  PHOT
 60081  I12192-0319N   184.806213    -3.319783  -0.055  -0.047    8.10    1.24    6.86    6.60    6.47    19.5     0.8  PLX1    35.0    19.1  -1.000  999999  I12192-0319S   184.807114    -3.329473  -0.069  -0.034   16.82    0.17   16.65   15.20   15.32     0.0     0.0  --  
 63181  I12566+3651    194.163422    36.865921   0.062   0.011   10.05    2.02    8.03    7.47    7.36    24.7     1.5  PLX1   129.8    16.0  -1.000  999999  I12565+3650    194.140442    36.834896   0.046   0.010   19.73    2.29   99.90   99.90   99.90     0.0     0.0  --  
 69178  I14096+1537    212.404999    15.621561   0.042  -0.060    6.91    0.94    5.97    5.75    5.72    17.8     0.5  PLX1   164.8    14.3  -1.000  999999  I14097+1539    212.429047    15.661055   0.028  -0.057   20.45    2.31   99.90   99.90   99.90     0.0     0.0  --  
 70446  I14246+4749S   216.160919    47.825035  -0.054  -0.037    9.23    0.84    8.39    8.14    8.11    30.9    10.8  PLX1   177.5    15.3  -1.000  999999  I14243+4751    216.098206    47.850719  -0.067  -0.045   17.76    2.45   15.31   14.79   14.74    57.1     0.0  PHOT
 80182  I16221+1212    245.529449    12.214565   0.065  -0.068    8.25    1.10    7.15    6.92    6.86    19.3     1.0  PLX1    62.4    10.6  -1.000  999999  I16220+1213    245.516113    12.226005   0.058  -0.060   15.05    0.06   14.99   14.99   15.01    32.3     0.0  PHOT
 85799  I17319+1649    262.975464    16.824015  -0.036  -0.020    7.04    1.02    6.02    5.81    5.75    21.2     0.7  PLX1   174.9    21.8  -1.000  999999  I17317+1651E   262.944733    16.862682  -0.042   0.001   18.04    1.74   16.30   15.88   15.63    29.3     0.0  PHOT
 90593  I18291+1141    277.295746    11.695506  -0.048  -0.016    8.25    1.20    7.05    6.78    6.71    15.9     1.0  PLX1   167.0    24.6  -1.000  999999  I18289+1141    277.249512    11.685419  -0.037  -0.038   18.55    2.00   16.55   16.14   15.71    28.2     0.0  PHOT
 99956  I20168-0329    304.209442    -3.491680   0.001  -0.108    7.16    1.19    5.97    5.72    5.67    15.4     0.9  PLX1   127.3     8.1  -1.000  999999  I20169-0327    304.231689    -3.464169   0.008  -0.104   16.55    0.12   16.43   17.41   15.77     0.0     0.0  --  
101268  I20316+3419    307.901093    34.330372  -0.009  -0.053    6.52    0.87    5.65    5.49    5.44    21.8     0.4  PLX1    85.6    18.1  -1.000  999999  I20316+3421    307.901611    34.354141  -0.011  -0.071   17.57    1.82   15.75   15.28   14.72    38.6     0.0  PHOT
102488  I20462+3358    311.552765    33.970207   0.356   0.330    2.48    1.84    0.64    0.10   -0.01    44.9     0.1  PLX1    92.0     2.2  -1.000  999999  I20460+3358    311.521942    33.970066   0.357   0.328   14.68    0.64   14.04   12.23   13.02    59.6     0.0  PHOT
103735  I21012-3511    315.305695   -35.184071  -0.181  -0.051    7.68    1.21    6.47    6.11    6.05    21.5     0.9  PLX1   186.0     6.0  -1.000  999999  I21014-3509    315.361145   -35.159283  -0.175  -0.051   16.96    0.70   16.26   16.09   15.50     0.0     0.0  --  
106335  I21321+0013    323.049622     0.221698   0.415   0.028    9.72    1.95    7.77    7.24    7.08    22.1     2.0  PLX1   133.1    10.0  -1.000  999999  I21322+0015E   323.067627     0.254002   0.415   0.038   14.65   -0.24   14.89   15.05   15.22     0.0     0.0  --  
110218  I22195+2122    334.893097    21.367136   0.370   0.204   10.30    1.83    8.47    7.91    7.85    20.3     1.4  PLX1    83.1    13.9  -1.000  999999  I22194+2122    334.868896    21.372087   0.363   0.216   18.32    1.87   16.45   15.65   16.02    20.0     2.0  PLX5 
117011  I23431-6447    355.775391   -64.787048  -0.214  -0.111   10.26    2.12    8.14    7.55    7.41    27.2     1.9  PLX1    41.6    16.6  -1.000  999999  I23430-6447    355.753448   -64.793831  -0.205  -0.125   17.15    1.10   16.05   15.82   17.01     0.0     0.0  --  
118010  I23561+5946    359.047607    59.767567   0.195   0.282    7.67    1.21    6.46    6.17    6.12    19.7     0.6  PLX1   101.8     9.4  -1.000  999999  I23561+5947    359.038422    59.795456   0.200   0.290   18.68    1.83   99.90   99.90   99.90     0.0     0.0  --  

